When Sparsity Breaks Connectivity: Functional Reachability and Guided Topology Dynamics in Extreme Sparse Training

Dynamic Sparse Training (DST) periodically prunes and regrows connections, inducing a discrete dynamical mechanism over network topologies. At extreme sparsity ($\ge 99\%$), this dynamic tends to destroy input-output information pathways, and performance with standard magnitude/random updates degrades sharply. We formalize forward, backward, and functional reachability on layered sparse graphs, derive closed-form expectations for reachable neurons and edges, and show that Monte Carlo realizations match the theory. Guided by this reachability-based structure, we bias pruning toward non-functional edges and regrowth toward functionally consistent candidates. We introduce this reachability-driven modification of topology evolution as Reachability-guided in DST, referred to as guided DST. On CIFAR-10/100 and Tiny ImageNet, guided DST recovers large accuracy gaps versus unguided DST (up to $+14.4$ points at $99.9\%$ sparsity on CIFAR-100), and on MLP-Mixer guided DST remains trainable at $99.99\%$ sparsity while unguided random regrowth degrades sharply. These results cast extreme-sparse training as a connectivity-preserving dynamical process. Our implementation is publicly available at https://github.com/mzjaworski/ea_dst.

==> figures/theory/er/table.txt <==
\begin{tabular}{lllllllllllllllllllllllll}
\toprule
 & l1 predicted forward & l1 realized forward & l1 predicted backward & l1 realized backward & l1 predicted functional & l1 realized functional & l2 predicted forward & l2 realized forward & l2 predicted backward & l2 realized backward & l2 predicted functional & l2 realized functional & l3 predicted forward & l3 realized forward & l3 predicted backward & l3 realized backward & l3 predicted functional & l3 realized functional & l4 predicted forward & l4 realized forward & l4 predicted backward & l4 realized backward & l4 predicted functional & l4 realized functional \\
sparsity &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  \\
\midrule
0.9900 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9901 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9902 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9903 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9904 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.999 ± 0.002 & 0.998 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9905 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9906 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9907 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9908 & 1.000 & 1.000 ± 0.000 & 1.000 & 0.999 ± 0.001 & 1.000 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9909 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9910 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9911 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9912 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.998 ± 0.002 & 0.997 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9913 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9914 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9915 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9916 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.996 ± 0.003 & 0.997 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9917 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9918 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9919 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.995 ± 0.003 & 0.996 & 0.995 ± 0.003 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9920 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.996 ± 0.003 & 0.995 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9921 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.004 & 0.995 & 0.995 ± 0.004 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9922 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.999 ± 0.001 & 0.998 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.994 ± 0.003 & 0.995 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9923 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.001 & 0.998 & 0.998 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.004 & 0.994 & 0.994 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9924 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.001 & 0.998 & 0.998 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 & 0.994 & 0.994 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9925 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.994 ± 0.004 & 0.993 & 0.994 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9926 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.004 & 0.993 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9927 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.997 ± 0.001 & 0.998 & 0.997 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.992 ± 0.004 & 0.993 & 0.992 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9928 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.001 & 0.997 & 0.997 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.004 & 0.992 & 0.992 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9929 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.005 & 0.991 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9930 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.992 ± 0.005 & 0.991 & 0.992 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9931 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 1.000 ± 0.001 & 0.999 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.991 ± 0.005 & 0.990 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9932 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.002 & 0.996 & 0.996 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.004 & 0.989 & 0.989 ± 0.004 & 0.999 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 1.000 ± 0.001 \\
0.9933 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.002 & 0.996 & 0.996 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.005 & 0.989 & 0.989 ± 0.005 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 \\
0.9934 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.002 & 0.996 & 0.996 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.005 & 0.988 & 0.988 ± 0.005 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 \\
0.9935 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.996 ± 0.003 & 0.995 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.005 & 0.987 & 0.987 ± 0.005 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 \\
0.9936 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.002 & 0.995 & 0.995 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.987 ± 0.005 & 0.986 & 0.987 ± 0.005 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 \\
0.9937 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.002 & 0.995 & 0.995 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.005 & 0.985 & 0.985 ± 0.005 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 \\
0.9938 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 & 0.994 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.984 ± 0.006 & 0.984 & 0.984 ± 0.006 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 \\
0.9939 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.002 & 0.993 & 0.993 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.984 ± 0.005 & 0.983 & 0.984 ± 0.005 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 \\
0.9940 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.003 & 0.993 & 0.993 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.982 ± 0.006 & 0.982 & 0.982 ± 0.006 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 \\
0.9941 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.003 & 0.992 & 0.992 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.980 & 0.980 ± 0.007 & 0.980 & 0.980 ± 0.007 & 0.998 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.999 ± 0.002 \\
0.9942 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.003 & 0.992 & 0.992 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.001 & 0.998 & 0.998 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.979 ± 0.007 & 0.979 & 0.979 ± 0.007 & 0.998 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.999 ± 0.002 \\
0.9943 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.003 & 0.991 & 0.991 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.979 ± 0.007 & 0.978 & 0.979 ± 0.007 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 \\
0.9944 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.004 & 0.990 & 0.990 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.001 & 0.976 & 0.977 ± 0.007 & 0.976 & 0.976 ± 0.007 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 \\
0.9945 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.003 & 0.989 & 0.989 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.974 & 0.975 ± 0.007 & 0.974 & 0.974 ± 0.007 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 \\
0.9946 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.004 & 0.988 & 0.988 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.996 ± 0.003 & 0.997 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.972 & 0.974 ± 0.007 & 0.972 & 0.974 ± 0.007 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 \\
0.9947 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.004 & 0.987 & 0.987 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.001 & 0.971 & 0.971 ± 0.009 & 0.971 & 0.971 ± 0.009 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 \\
0.9948 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.986 ± 0.004 & 0.986 & 0.986 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.969 & 0.969 ± 0.008 & 0.969 & 0.969 ± 0.008 & 0.997 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.996 ± 0.003 \\
0.9949 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.003 & 0.985 & 0.985 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.995 ± 0.004 & 0.996 & 0.995 ± 0.004 & 1.000 & 1.000 ± 0.001 & 0.966 & 0.968 ± 0.009 & 0.966 & 0.967 ± 0.009 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 \\
0.9950 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.984 ± 0.004 & 0.984 & 0.984 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.003 & 0.995 & 0.995 ± 0.003 & 1.000 & 1.000 ± 0.001 & 0.964 & 0.964 ± 0.009 & 0.964 & 0.964 ± 0.009 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 \\
0.9951 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.983 ± 0.004 & 0.982 & 0.983 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 & 0.994 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.001 & 0.962 & 0.963 ± 0.009 & 0.962 & 0.962 ± 0.009 & 0.995 & 0.995 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.004 \\
0.9952 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.981 ± 0.005 & 0.981 & 0.981 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.993 ± 0.004 & 0.994 & 0.993 ± 0.004 & 1.000 & 0.999 ± 0.001 & 0.959 & 0.958 ± 0.009 & 0.959 & 0.957 ± 0.009 & 0.995 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.996 ± 0.003 \\
0.9953 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.979 ± 0.005 & 0.979 & 0.979 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.992 ± 0.004 & 0.993 & 0.992 ± 0.004 & 1.000 & 1.000 ± 0.001 & 0.956 & 0.957 ± 0.008 & 0.955 & 0.956 ± 0.008 & 0.994 & 0.994 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.004 \\
0.9954 & 1.000 & 1.000 ± 0.000 & 0.977 & 0.978 ± 0.005 & 0.977 & 0.978 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.991 ± 0.004 & 0.992 & 0.991 ± 0.004 & 1.000 & 0.999 ± 0.001 & 0.953 & 0.953 ± 0.010 & 0.952 & 0.953 ± 0.010 & 0.994 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.993 ± 0.004 \\
0.9955 & 1.000 & 1.000 ± 0.000 & 0.975 & 0.974 ± 0.005 & 0.975 & 0.974 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.005 & 0.991 & 0.991 ± 0.005 & 0.999 & 0.999 ± 0.001 & 0.949 & 0.950 ± 0.011 & 0.949 & 0.949 ± 0.011 & 0.993 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.004 \\
0.9956 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.973 ± 0.005 & 0.973 & 0.973 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.989 ± 0.005 & 0.990 & 0.989 ± 0.005 & 0.999 & 0.999 ± 0.001 & 0.947 & 0.947 ± 0.011 & 0.946 & 0.946 ± 0.011 & 0.992 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.991 ± 0.005 \\
0.9957 & 1.000 & 1.000 ± 0.000 & 0.970 & 0.970 ± 0.006 & 0.970 & 0.970 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.005 & 0.988 & 0.989 ± 0.005 & 0.999 & 0.999 ± 0.001 & 0.943 & 0.943 ± 0.011 & 0.942 & 0.943 ± 0.011 & 0.991 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.005 \\
0.9958 & 1.000 & 1.000 ± 0.000 & 0.968 & 0.968 ± 0.006 & 0.968 & 0.968 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.005 & 0.987 & 0.987 ± 0.005 & 0.999 & 0.999 ± 0.002 & 0.939 & 0.940 ± 0.011 & 0.938 & 0.939 ± 0.011 & 0.990 & 0.990 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.005 \\
0.9959 & 1.000 & 1.000 ± 0.000 & 0.964 & 0.965 ± 0.006 & 0.964 & 0.965 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.006 & 0.985 & 0.985 ± 0.006 & 0.999 & 0.999 ± 0.002 & 0.935 & 0.934 ± 0.012 & 0.934 & 0.933 ± 0.012 & 0.989 & 0.989 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.006 \\
0.9960 & 1.000 & 1.000 ± 0.000 & 0.961 & 0.961 ± 0.006 & 0.961 & 0.961 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.983 ± 0.006 & 0.983 & 0.983 ± 0.006 & 0.999 & 0.999 ± 0.002 & 0.930 & 0.931 ± 0.013 & 0.928 & 0.930 ± 0.013 & 0.988 & 0.988 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.006 \\
0.9961 & 1.000 & 1.000 ± 0.000 & 0.957 & 0.957 ± 0.006 & 0.957 & 0.957 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.982 ± 0.007 & 0.981 & 0.982 ± 0.007 & 0.998 & 0.999 ± 0.002 & 0.924 & 0.926 ± 0.012 & 0.923 & 0.925 ± 0.012 & 0.986 & 0.987 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.987 ± 0.006 \\
0.9962 & 1.000 & 1.000 ± 0.000 & 0.954 & 0.954 ± 0.008 & 0.954 & 0.954 ± 0.008 & 1.000 & 1.000 ± 0.001 & 0.979 & 0.979 ± 0.007 & 0.979 & 0.979 ± 0.007 & 0.998 & 0.998 ± 0.002 & 0.920 & 0.920 ± 0.014 & 0.918 & 0.918 ± 0.014 & 0.985 & 0.984 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.984 ± 0.006 \\
0.9963 & 1.000 & 1.000 ± 0.000 & 0.949 & 0.949 ± 0.008 & 0.949 & 0.949 ± 0.008 & 1.000 & 1.000 ± 0.001 & 0.976 & 0.975 ± 0.007 & 0.975 & 0.975 ± 0.007 & 0.998 & 0.998 ± 0.002 & 0.915 & 0.914 ± 0.014 & 0.913 & 0.912 ± 0.014 & 0.983 & 0.982 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.982 ± 0.006 \\
0.9964 & 1.000 & 1.000 ± 0.000 & 0.944 & 0.945 ± 0.008 & 0.944 & 0.945 ± 0.008 & 1.000 & 1.000 ± 0.001 & 0.972 & 0.973 ± 0.008 & 0.972 & 0.973 ± 0.008 & 0.997 & 0.998 ± 0.002 & 0.908 & 0.909 ± 0.017 & 0.906 & 0.907 ± 0.017 & 0.981 & 0.980 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.980 ± 0.007 \\
0.9965 & 1.000 & 1.000 ± 0.000 & 0.939 & 0.940 ± 0.009 & 0.939 & 0.940 ± 0.009 & 1.000 & 0.999 ± 0.001 & 0.969 & 0.968 ± 0.009 & 0.968 & 0.968 ± 0.009 & 0.997 & 0.997 ± 0.003 & 0.901 & 0.902 ± 0.015 & 0.898 & 0.899 ± 0.015 & 0.978 & 0.979 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.979 ± 0.008 \\
0.9966 & 1.000 & 1.000 ± 0.000 & 0.933 & 0.932 ± 0.008 & 0.933 & 0.932 ± 0.008 & 0.999 & 0.999 ± 0.001 & 0.965 & 0.965 ± 0.009 & 0.965 & 0.965 ± 0.009 & 0.996 & 0.996 ± 0.003 & 0.896 & 0.897 ± 0.015 & 0.893 & 0.893 ± 0.016 & 0.976 & 0.976 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.976 & 0.976 ± 0.008 \\
0.9967 & 1.000 & 1.000 ± 0.000 & 0.927 & 0.927 ± 0.009 & 0.927 & 0.927 ± 0.009 & 0.999 & 0.999 ± 0.001 & 0.960 & 0.960 ± 0.010 & 0.960 & 0.959 ± 0.010 & 0.996 & 0.995 ± 0.003 & 0.887 & 0.884 ± 0.015 & 0.883 & 0.879 ± 0.015 & 0.973 & 0.972 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.972 ± 0.009 \\
0.9968 & 1.000 & 1.000 ± 0.000 & 0.920 & 0.920 ± 0.008 & 0.920 & 0.920 ± 0.008 & 0.999 & 0.999 ± 0.001 & 0.955 & 0.956 ± 0.010 & 0.955 & 0.955 ± 0.010 & 0.995 & 0.995 ± 0.003 & 0.881 & 0.882 ± 0.017 & 0.876 & 0.877 ± 0.018 & 0.970 & 0.968 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.970 & 0.968 ± 0.010 \\
0.9969 & 1.000 & 1.000 ± 0.000 & 0.911 & 0.911 ± 0.009 & 0.911 & 0.911 ± 0.009 & 0.999 & 0.999 ± 0.001 & 0.949 & 0.950 ± 0.011 & 0.948 & 0.949 ± 0.011 & 0.994 & 0.994 ± 0.003 & 0.872 & 0.870 ± 0.017 & 0.866 & 0.865 ± 0.017 & 0.966 & 0.966 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.966 & 0.966 ± 0.010 \\
0.9970 & 1.000 & 1.000 ± 0.000 & 0.902 & 0.903 ± 0.010 & 0.902 & 0.903 ± 0.010 & 0.999 & 0.999 ± 0.001 & 0.942 & 0.942 ± 0.013 & 0.941 & 0.940 ± 0.013 & 0.993 & 0.993 ± 0.005 & 0.863 & 0.862 ± 0.017 & 0.856 & 0.857 ± 0.018 & 0.962 & 0.962 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.962 ± 0.010 \\
0.9971 & 1.000 & 1.000 ± 0.000 & 0.893 & 0.892 ± 0.010 & 0.893 & 0.892 ± 0.010 & 0.998 & 0.998 ± 0.001 & 0.934 & 0.934 ± 0.014 & 0.933 & 0.932 ± 0.014 & 0.992 & 0.991 ± 0.005 & 0.852 & 0.852 ± 0.016 & 0.845 & 0.844 ± 0.017 & 0.958 & 0.959 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.958 & 0.959 ± 0.011 \\
0.9972 & 1.000 & 1.000 ± 0.000 & 0.881 & 0.883 ± 0.011 & 0.881 & 0.883 ± 0.011 & 0.998 & 0.998 ± 0.002 & 0.926 & 0.927 ± 0.013 & 0.924 & 0.925 ± 0.014 & 0.990 & 0.990 ± 0.005 & 0.844 & 0.843 ± 0.020 & 0.835 & 0.835 ± 0.020 & 0.953 & 0.952 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.953 & 0.952 ± 0.010 \\
0.9973 & 1.000 & 1.000 ± 0.000 & 0.869 & 0.869 ± 0.011 & 0.869 & 0.869 ± 0.011 & 0.997 & 0.997 ± 0.002 & 0.915 & 0.915 ± 0.015 & 0.913 & 0.913 ± 0.015 & 0.988 & 0.987 ± 0.006 & 0.832 & 0.835 ± 0.019 & 0.822 & 0.824 ± 0.020 & 0.947 & 0.945 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.947 & 0.945 ± 0.013 \\
0.9974 & 1.000 & 1.000 ± 0.000 & 0.855 & 0.856 ± 0.013 & 0.855 & 0.856 ± 0.013 & 0.997 & 0.997 ± 0.002 & 0.903 & 0.902 ± 0.015 & 0.900 & 0.899 ± 0.015 & 0.986 & 0.986 ± 0.006 & 0.820 & 0.820 ± 0.019 & 0.809 & 0.809 ± 0.020 & 0.940 & 0.937 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.940 & 0.937 ± 0.013 \\
0.9975 & 1.000 & 1.000 ± 0.000 & 0.841 & 0.842 ± 0.014 & 0.841 & 0.842 ± 0.014 & 0.996 & 0.996 ± 0.002 & 0.892 & 0.892 ± 0.016 & 0.889 & 0.889 ± 0.016 & 0.983 & 0.983 ± 0.007 & 0.809 & 0.811 ± 0.017 & 0.796 & 0.798 ± 0.018 & 0.933 & 0.933 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.933 & 0.933 ± 0.013 \\
0.9976 & 1.000 & 1.000 ± 0.000 & 0.823 & 0.824 ± 0.015 & 0.823 & 0.824 ± 0.015 & 0.995 & 0.995 ± 0.002 & 0.876 & 0.876 ± 0.016 & 0.871 & 0.872 ± 0.016 & 0.980 & 0.982 ± 0.006 & 0.793 & 0.791 ± 0.022 & 0.777 & 0.777 ± 0.022 & 0.924 & 0.924 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.924 & 0.924 ± 0.014 \\
0.9977 & 1.000 & 1.000 ± 0.000 & 0.804 & 0.802 ± 0.015 & 0.804 & 0.802 ± 0.015 & 0.994 & 0.994 ± 0.003 & 0.860 & 0.860 ± 0.018 & 0.854 & 0.855 ± 0.019 & 0.977 & 0.977 ± 0.008 & 0.782 & 0.780 ± 0.021 & 0.764 & 0.762 ± 0.022 & 0.914 & 0.914 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.914 & 0.914 ± 0.015 \\
0.9978 & 1.000 & 1.000 ± 0.000 & 0.782 & 0.783 ± 0.016 & 0.782 & 0.783 ± 0.016 & 0.992 & 0.992 ± 0.003 & 0.843 & 0.846 ± 0.020 & 0.836 & 0.839 ± 0.020 & 0.972 & 0.972 ± 0.008 & 0.765 & 0.766 ± 0.022 & 0.744 & 0.744 ± 0.022 & 0.905 & 0.904 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.905 & 0.904 ± 0.015 \\
0.9979 & 1.000 & 1.000 ± 0.000 & 0.758 & 0.758 ± 0.017 & 0.758 & 0.758 ± 0.017 & 0.990 & 0.991 ± 0.003 & 0.822 & 0.822 ± 0.021 & 0.814 & 0.815 ± 0.020 & 0.967 & 0.968 ± 0.009 & 0.748 & 0.747 ± 0.023 & 0.724 & 0.724 ± 0.025 & 0.892 & 0.891 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.892 & 0.891 ± 0.017 \\
0.9980 & 1.000 & 1.000 ± 0.000 & 0.731 & 0.730 ± 0.017 & 0.731 & 0.730 ± 0.017 & 0.988 & 0.988 ± 0.005 & 0.799 & 0.798 ± 0.020 & 0.789 & 0.788 ± 0.020 & 0.961 & 0.961 ± 0.010 & 0.734 & 0.733 ± 0.023 & 0.705 & 0.705 ± 0.023 & 0.877 & 0.876 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.877 & 0.876 ± 0.018 \\
0.9981 & 1.000 & 1.000 ± 0.000 & 0.701 & 0.703 ± 0.018 & 0.701 & 0.703 ± 0.018 & 0.985 & 0.986 ± 0.004 & 0.777 & 0.777 ± 0.024 & 0.765 & 0.766 ± 0.024 & 0.953 & 0.952 ± 0.011 & 0.714 & 0.712 ± 0.024 & 0.681 & 0.678 ± 0.026 & 0.865 & 0.865 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.865 & 0.865 ± 0.018 \\
0.9982 & 1.000 & 1.000 ± 0.000 & 0.668 & 0.669 ± 0.018 & 0.668 & 0.669 ± 0.018 & 0.981 & 0.981 ± 0.006 & 0.746 & 0.746 ± 0.022 & 0.731 & 0.732 ± 0.021 & 0.945 & 0.946 ± 0.012 & 0.693 & 0.694 ± 0.023 & 0.655 & 0.656 ± 0.024 & 0.846 & 0.845 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.846 & 0.845 ± 0.022 \\
0.9983 & 1.000 & 1.000 ± 0.000 & 0.634 & 0.633 ± 0.021 & 0.634 & 0.633 ± 0.021 & 0.976 & 0.975 ± 0.006 & 0.716 & 0.713 ± 0.025 & 0.699 & 0.695 ± 0.024 & 0.935 & 0.936 ± 0.012 & 0.673 & 0.670 ± 0.027 & 0.630 & 0.627 ± 0.027 & 0.826 & 0.824 ± 0.024 & 1.000 & 1.000 ± 0.000 & 0.826 & 0.824 ± 0.024 \\
0.9984 & 1.000 & 1.000 ± 0.000 & 0.592 & 0.594 ± 0.022 & 0.592 & 0.594 ± 0.022 & 0.970 & 0.970 ± 0.007 & 0.681 & 0.679 ± 0.028 & 0.661 & 0.659 ± 0.028 & 0.922 & 0.921 ± 0.015 & 0.650 & 0.651 ± 0.027 & 0.599 & 0.599 ± 0.025 & 0.802 & 0.803 ± 0.025 & 1.000 & 1.000 ± 0.000 & 0.802 & 0.803 ± 0.025 \\
0.9985 & 1.000 & 1.000 ± 0.000 & 0.548 & 0.548 ± 0.022 & 0.548 & 0.548 ± 0.022 & 0.963 & 0.964 ± 0.007 & 0.643 & 0.642 ± 0.024 & 0.619 & 0.618 ± 0.024 & 0.907 & 0.905 ± 0.016 & 0.627 & 0.626 ± 0.023 & 0.569 & 0.566 ± 0.023 & 0.775 & 0.772 ± 0.026 & 1.000 & 1.000 ± 0.000 & 0.775 & 0.772 ± 0.026 \\
0.9986 & 1.000 & 1.000 ± 0.000 & 0.501 & 0.501 ± 0.023 & 0.501 & 0.501 ± 0.023 & 0.953 & 0.952 ± 0.009 & 0.605 & 0.605 ± 0.033 & 0.577 & 0.576 ± 0.031 & 0.889 & 0.887 ± 0.019 & 0.604 & 0.604 ± 0.034 & 0.537 & 0.537 ± 0.031 & 0.745 & 0.747 ± 0.026 & 1.000 & 1.000 ± 0.000 & 0.745 & 0.747 ± 0.026 \\
0.9987 & 1.000 & 1.000 ± 0.000 & 0.452 & 0.451 ± 0.023 & 0.452 & 0.451 ± 0.023 & 0.942 & 0.941 ± 0.011 & 0.561 & 0.558 ± 0.032 & 0.528 & 0.525 ± 0.032 & 0.868 & 0.866 ± 0.018 & 0.578 & 0.578 ± 0.032 & 0.502 & 0.501 ± 0.030 & 0.709 & 0.706 ± 0.030 & 1.000 & 1.000 ± 0.000 & 0.709 & 0.706 ± 0.030 \\
0.9988 & 1.000 & 1.000 ± 0.000 & 0.399 & 0.399 ± 0.026 & 0.399 & 0.399 ± 0.026 & 0.927 & 0.926 ± 0.012 & 0.513 & 0.510 ± 0.029 & 0.476 & 0.473 ± 0.030 & 0.841 & 0.841 ± 0.017 & 0.546 & 0.546 ± 0.025 & 0.459 & 0.458 ± 0.026 & 0.670 & 0.672 ± 0.029 & 1.000 & 1.000 ± 0.000 & 0.670 & 0.672 ± 0.029 \\
0.9989 & 1.000 & 1.000 ± 0.000 & 0.342 & 0.343 ± 0.020 & 0.342 & 0.343 ± 0.020 & 0.911 & 0.913 ± 0.013 & 0.461 & 0.461 ± 0.028 & 0.420 & 0.421 ± 0.026 & 0.808 & 0.810 ± 0.024 & 0.513 & 0.512 ± 0.030 & 0.415 & 0.415 ± 0.027 & 0.623 & 0.624 ± 0.036 & 1.000 & 1.000 ± 0.000 & 0.623 & 0.624 ± 0.036 \\
0.9990 & 1.000 & 1.000 ± 0.000 & 0.285 & 0.285 ± 0.023 & 0.285 & 0.285 ± 0.023 & 0.888 & 0.889 ± 0.017 & 0.411 & 0.410 ± 0.028 & 0.365 & 0.365 ± 0.026 & 0.766 & 0.767 ± 0.030 & 0.484 & 0.485 ± 0.035 & 0.371 & 0.373 ± 0.032 & 0.567 & 0.569 ± 0.035 & 1.000 & 1.000 ± 0.000 & 0.567 & 0.569 ± 0.035 \\
0.9991 & 1.000 & 1.000 ± 0.000 & 0.231 & 0.232 ± 0.019 & 0.231 & 0.232 ± 0.019 & 0.862 & 0.861 ± 0.018 & 0.356 & 0.357 ± 0.031 & 0.307 & 0.306 ± 0.028 & 0.719 & 0.718 ± 0.027 & 0.447 & 0.447 ± 0.030 & 0.322 & 0.321 ± 0.027 & 0.508 & 0.508 ± 0.038 & 1.000 & 1.000 ± 0.000 & 0.508 & 0.508 ± 0.038 \\
0.9992 & 1.000 & 1.000 ± 0.000 & 0.178 & 0.176 ± 0.018 & 0.178 & 0.176 ± 0.018 & 0.826 & 0.825 ± 0.020 & 0.298 & 0.296 ± 0.027 & 0.246 & 0.243 ± 0.024 & 0.663 & 0.660 ± 0.029 & 0.406 & 0.402 ± 0.031 & 0.269 & 0.265 ± 0.025 & 0.439 & 0.434 ± 0.037 & 1.000 & 1.000 ± 0.000 & 0.439 & 0.434 ± 0.037 \\
0.9993 & 1.000 & 1.000 ± 0.000 & 0.132 & 0.131 ± 0.018 & 0.132 & 0.131 ± 0.018 & 0.785 & 0.783 ± 0.020 & 0.246 & 0.246 ± 0.028 & 0.193 & 0.191 ± 0.023 & 0.596 & 0.591 ± 0.035 & 0.368 & 0.369 ± 0.029 & 0.219 & 0.216 ± 0.024 & 0.367 & 0.364 ± 0.038 & 1.000 & 1.000 ± 0.000 & 0.367 & 0.364 ± 0.038 \\
0.9994 & 1.000 & 1.000 ± 0.000 & 0.092 & 0.092 ± 0.016 & 0.092 & 0.092 ± 0.016 & 0.731 & 0.730 ± 0.024 & 0.196 & 0.196 ± 0.030 & 0.143 & 0.143 ± 0.025 & 0.514 & 0.518 ± 0.037 & 0.329 & 0.331 ± 0.034 & 0.169 & 0.170 ± 0.028 & 0.289 & 0.289 ± 0.044 & 1.000 & 1.000 ± 0.000 & 0.289 & 0.289 ± 0.044 \\
0.9995 & 1.000 & 1.000 ± 0.000 & 0.056 & 0.057 ± 0.012 & 0.056 & 0.057 ± 0.012 & 0.667 & 0.668 ± 0.026 & 0.142 & 0.143 ± 0.024 & 0.095 & 0.097 ± 0.018 & 0.420 & 0.421 ± 0.036 & 0.279 & 0.280 ± 0.030 & 0.117 & 0.118 ± 0.021 & 0.206 & 0.207 ± 0.037 & 1.000 & 1.000 ± 0.000 & 0.206 & 0.207 ± 0.037 \\
0.9996 & 1.000 & 1.000 ± 0.000 & 0.032 & 0.032 ± 0.010 & 0.032 & 0.032 ± 0.010 & 0.584 & 0.585 ± 0.034 & 0.097 & 0.097 ± 0.021 & 0.057 & 0.057 ± 0.017 & 0.320 & 0.325 ± 0.036 & 0.232 & 0.225 ± 0.032 & 0.074 & 0.074 ± 0.019 & 0.132 & 0.133 ± 0.035 & 1.000 & 1.000 ± 0.000 & 0.132 & 0.133 ± 0.035 \\
0.9997 & 1.000 & 1.000 ± 0.000 & 0.014 & 0.015 ± 0.006 & 0.014 & 0.015 ± 0.006 & 0.482 & 0.492 ± 0.034 & 0.058 & 0.055 ± 0.018 & 0.028 & 0.028 ± 0.011 & 0.212 & 0.218 ± 0.035 & 0.180 & 0.179 ± 0.032 & 0.038 & 0.037 ± 0.014 & 0.068 & 0.065 ± 0.025 & 1.000 & 1.000 ± 0.000 & 0.068 & 0.065 ± 0.025 \\
0.9998 & 1.000 & 1.000 ± 0.000 & 0.004 & 0.005 ± 0.004 & 0.004 & 0.005 ± 0.004 & 0.354 & 0.361 ± 0.038 & 0.027 & 0.026 ± 0.015 & 0.009 & 0.010 ± 0.009 & 0.111 & 0.111 ± 0.032 & 0.123 & 0.119 ± 0.036 & 0.014 & 0.015 ± 0.012 & 0.024 & 0.026 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.024 & 0.026 ± 0.022 \\
0.9999 & 1.000 & 1.000 ± 0.000 & 0.001 & 0.000 ± 0.001 & 0.001 & 0.000 ± 0.001 & 0.197 & 0.204 ± 0.045 & 0.007 & 0.008 ± 0.012 & 0.001 & 0.001 ± 0.004 & 0.032 & 0.032 ± 0.023 & 0.064 & 0.065 ± 0.034 & 0.002 & 0.002 ± 0.006 & 0.003 & 0.003 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.003 & 0.003 ± 0.009 \\
\bottomrule
\end{tabular}


==> figures/theory/uniform/table.txt <==
\begin{tabular}{lllllllllllllllllllllllll}
\toprule
 & l1 predicted forward & l1 realized forward & l1 predicted backward & l1 realized backward & l1 predicted functional & l1 realized functional & l2 predicted forward & l2 realized forward & l2 predicted backward & l2 realized backward & l2 predicted functional & l2 realized functional & l3 predicted forward & l3 realized forward & l3 predicted backward & l3 realized backward & l3 predicted functional & l3 realized functional & l4 predicted forward & l4 realized forward & l4 predicted backward & l4 realized backward & l4 predicted functional & l4 realized functional \\
sparsity &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  \\
\midrule
0.9900 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.002 & 0.993 & 0.993 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.963 ± 0.008 & 0.962 & 0.963 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.634 & 0.635 ± 0.015 & 0.634 & 0.635 ± 0.015 & 0.994 & 0.994 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.005 \\
0.9901 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.993 ± 0.003 & 0.992 & 0.993 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.960 & 0.961 ± 0.009 & 0.960 & 0.961 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.630 & 0.629 ± 0.017 & 0.630 & 0.629 ± 0.017 & 0.994 & 0.993 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.993 ± 0.005 \\
0.9902 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.003 & 0.992 & 0.992 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.957 & 0.957 ± 0.009 & 0.957 & 0.957 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.626 & 0.626 ± 0.015 & 0.626 & 0.626 ± 0.015 & 0.994 & 0.994 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.004 \\
0.9903 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.992 ± 0.003 & 0.991 & 0.992 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.955 & 0.954 ± 0.011 & 0.955 & 0.954 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.622 & 0.623 ± 0.017 & 0.622 & 0.623 ± 0.017 & 0.993 & 0.993 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.005 \\
0.9904 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.003 & 0.991 & 0.991 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.953 & 0.955 ± 0.009 & 0.953 & 0.955 ± 0.009 & 1.000 & 1.000 ± 0.001 & 0.618 & 0.620 ± 0.015 & 0.618 & 0.620 ± 0.015 & 0.993 & 0.993 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.005 \\
0.9905 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.003 & 0.990 & 0.990 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.950 & 0.950 ± 0.009 & 0.950 & 0.950 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.615 & 0.617 ± 0.016 & 0.615 & 0.617 ± 0.016 & 0.992 & 0.992 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.005 \\
0.9906 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.003 & 0.990 & 0.990 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.948 & 0.949 ± 0.009 & 0.948 & 0.949 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.611 & 0.612 ± 0.016 & 0.611 & 0.612 ± 0.016 & 0.992 & 0.992 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.007 \\
0.9907 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.004 & 0.989 & 0.989 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.945 & 0.948 ± 0.009 & 0.945 & 0.948 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.607 & 0.609 ± 0.018 & 0.607 & 0.609 ± 0.018 & 0.992 & 0.992 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.005 \\
0.9908 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.003 & 0.988 & 0.988 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.942 & 0.943 ± 0.010 & 0.942 & 0.943 ± 0.010 & 1.000 & 1.000 ± 0.001 & 0.603 & 0.605 ± 0.016 & 0.603 & 0.605 ± 0.016 & 0.991 & 0.991 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.007 \\
0.9909 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.003 & 0.988 & 0.988 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.939 & 0.939 ± 0.011 & 0.939 & 0.939 ± 0.011 & 1.000 & 1.000 ± 0.001 & 0.598 & 0.600 ± 0.017 & 0.598 & 0.600 ± 0.017 & 0.991 & 0.990 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.990 ± 0.006 \\
0.9910 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.004 & 0.987 & 0.987 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.936 & 0.937 ± 0.011 & 0.936 & 0.937 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.594 & 0.595 ± 0.016 & 0.594 & 0.595 ± 0.016 & 0.990 & 0.989 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.989 ± 0.007 \\
0.9911 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.986 ± 0.004 & 0.986 & 0.986 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.933 & 0.934 ± 0.012 & 0.933 & 0.934 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.590 & 0.591 ± 0.018 & 0.590 & 0.591 ± 0.018 & 0.990 & 0.990 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.006 \\
0.9912 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.004 & 0.985 & 0.985 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.930 & 0.929 ± 0.013 & 0.930 & 0.929 ± 0.013 & 1.000 & 1.000 ± 0.001 & 0.586 & 0.586 ± 0.017 & 0.586 & 0.586 ± 0.017 & 0.989 & 0.987 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.987 ± 0.008 \\
0.9913 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.984 ± 0.004 & 0.984 & 0.984 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.926 & 0.925 ± 0.012 & 0.926 & 0.925 ± 0.012 & 1.000 & 1.000 ± 0.001 & 0.582 & 0.579 ± 0.019 & 0.582 & 0.579 ± 0.019 & 0.989 & 0.989 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.006 \\
0.9914 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.983 ± 0.004 & 0.983 & 0.983 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.922 & 0.923 ± 0.013 & 0.922 & 0.923 ± 0.013 & 1.000 & 1.000 ± 0.001 & 0.578 & 0.579 ± 0.020 & 0.578 & 0.579 ± 0.020 & 0.988 & 0.987 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.987 ± 0.008 \\
0.9915 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.982 ± 0.004 & 0.982 & 0.982 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.919 & 0.917 ± 0.012 & 0.919 & 0.917 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.574 & 0.572 ± 0.016 & 0.574 & 0.572 ± 0.016 & 0.987 & 0.987 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.008 \\
0.9916 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.981 ± 0.004 & 0.981 & 0.981 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.915 & 0.913 ± 0.012 & 0.915 & 0.913 ± 0.012 & 1.000 & 1.000 ± 0.001 & 0.570 & 0.570 ± 0.015 & 0.570 & 0.570 ± 0.015 & 0.987 & 0.988 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.988 ± 0.006 \\
0.9917 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.979 ± 0.005 & 0.979 & 0.979 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.910 & 0.909 ± 0.013 & 0.910 & 0.909 ± 0.013 & 1.000 & 1.000 ± 0.001 & 0.565 & 0.562 ± 0.015 & 0.565 & 0.562 ± 0.015 & 0.986 & 0.987 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.987 ± 0.007 \\
0.9918 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.978 ± 0.004 & 0.978 & 0.978 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.906 & 0.908 ± 0.015 & 0.906 & 0.908 ± 0.015 & 1.000 & 1.000 ± 0.001 & 0.560 & 0.560 ± 0.016 & 0.560 & 0.560 ± 0.016 & 0.985 & 0.983 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.983 ± 0.008 \\
0.9919 & 1.000 & 1.000 ± 0.000 & 0.977 & 0.976 ± 0.004 & 0.977 & 0.976 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.901 & 0.900 ± 0.014 & 0.901 & 0.900 ± 0.014 & 1.000 & 1.000 ± 0.001 & 0.556 & 0.556 ± 0.019 & 0.556 & 0.556 ± 0.019 & 0.984 & 0.985 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.985 ± 0.007 \\
0.9920 & 1.000 & 1.000 ± 0.000 & 0.975 & 0.974 ± 0.005 & 0.975 & 0.974 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.897 & 0.896 ± 0.013 & 0.897 & 0.896 ± 0.013 & 1.000 & 1.000 ± 0.001 & 0.552 & 0.552 ± 0.016 & 0.551 & 0.552 ± 0.016 & 0.984 & 0.984 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.984 ± 0.009 \\
0.9921 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.972 ± 0.005 & 0.973 & 0.972 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.891 & 0.889 ± 0.013 & 0.891 & 0.889 ± 0.013 & 1.000 & 1.000 ± 0.001 & 0.547 & 0.545 ± 0.014 & 0.547 & 0.545 ± 0.014 & 0.983 & 0.982 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.982 ± 0.009 \\
0.9922 & 1.000 & 1.000 ± 0.000 & 0.971 & 0.971 ± 0.005 & 0.971 & 0.971 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.886 & 0.887 ± 0.016 & 0.886 & 0.887 ± 0.016 & 1.000 & 1.000 ± 0.001 & 0.543 & 0.543 ± 0.018 & 0.542 & 0.543 ± 0.018 & 0.982 & 0.983 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.983 ± 0.007 \\
0.9923 & 1.000 & 1.000 ± 0.000 & 0.969 & 0.968 ± 0.006 & 0.969 & 0.968 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.881 & 0.880 ± 0.016 & 0.881 & 0.880 ± 0.016 & 1.000 & 1.000 ± 0.001 & 0.538 & 0.538 ± 0.016 & 0.538 & 0.537 ± 0.016 & 0.981 & 0.982 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.982 ± 0.008 \\
0.9924 & 1.000 & 1.000 ± 0.000 & 0.967 & 0.967 ± 0.005 & 0.967 & 0.967 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.876 & 0.876 ± 0.018 & 0.876 & 0.876 ± 0.018 & 1.000 & 0.999 ± 0.001 & 0.534 & 0.534 ± 0.018 & 0.533 & 0.534 ± 0.018 & 0.980 & 0.982 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.980 & 0.982 ± 0.008 \\
0.9925 & 1.000 & 1.000 ± 0.000 & 0.965 & 0.965 ± 0.006 & 0.965 & 0.965 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.869 & 0.868 ± 0.016 & 0.869 & 0.868 ± 0.016 & 1.000 & 1.000 ± 0.001 & 0.528 & 0.528 ± 0.017 & 0.528 & 0.528 ± 0.017 & 0.979 & 0.979 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.979 ± 0.009 \\
0.9926 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.962 ± 0.006 & 0.962 & 0.962 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.863 & 0.864 ± 0.017 & 0.863 & 0.864 ± 0.017 & 1.000 & 0.999 ± 0.001 & 0.523 & 0.524 ± 0.018 & 0.523 & 0.523 ± 0.018 & 0.978 & 0.979 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.979 ± 0.009 \\
0.9927 & 1.000 & 1.000 ± 0.000 & 0.960 & 0.960 ± 0.007 & 0.960 & 0.960 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.857 & 0.858 ± 0.015 & 0.857 & 0.858 ± 0.015 & 0.999 & 1.000 ± 0.001 & 0.519 & 0.520 ± 0.017 & 0.518 & 0.520 ± 0.016 & 0.976 & 0.977 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.976 & 0.977 ± 0.010 \\
0.9928 & 1.000 & 1.000 ± 0.000 & 0.957 & 0.957 ± 0.007 & 0.957 & 0.957 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.851 & 0.850 ± 0.017 & 0.851 & 0.850 ± 0.017 & 0.999 & 0.999 ± 0.001 & 0.514 & 0.514 ± 0.016 & 0.514 & 0.513 ± 0.017 & 0.975 & 0.976 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.975 & 0.976 ± 0.010 \\
0.9929 & 1.000 & 1.000 ± 0.000 & 0.954 & 0.955 ± 0.007 & 0.954 & 0.955 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.844 & 0.846 ± 0.017 & 0.844 & 0.846 ± 0.017 & 0.999 & 0.999 ± 0.002 & 0.509 & 0.510 ± 0.017 & 0.509 & 0.510 ± 0.017 & 0.974 & 0.975 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.974 & 0.975 ± 0.011 \\
0.9930 & 1.000 & 1.000 ± 0.000 & 0.951 & 0.952 ± 0.008 & 0.951 & 0.952 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.837 & 0.840 ± 0.018 & 0.837 & 0.840 ± 0.018 & 0.999 & 0.999 ± 0.001 & 0.504 & 0.509 ± 0.017 & 0.504 & 0.508 ± 0.017 & 0.973 & 0.972 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.972 ± 0.010 \\
0.9931 & 1.000 & 1.000 ± 0.000 & 0.947 & 0.947 ± 0.007 & 0.947 & 0.947 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.830 & 0.829 ± 0.020 & 0.830 & 0.829 ± 0.020 & 0.999 & 0.999 ± 0.001 & 0.499 & 0.499 ± 0.017 & 0.499 & 0.498 ± 0.017 & 0.971 & 0.971 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.971 & 0.971 ± 0.012 \\
0.9932 & 1.000 & 1.000 ± 0.000 & 0.943 & 0.943 ± 0.008 & 0.943 & 0.943 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.822 & 0.819 ± 0.018 & 0.822 & 0.819 ± 0.018 & 0.999 & 0.999 ± 0.002 & 0.494 & 0.494 ± 0.017 & 0.494 & 0.493 ± 0.017 & 0.969 & 0.969 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.969 & 0.969 ± 0.012 \\
0.9933 & 1.000 & 1.000 ± 0.000 & 0.939 & 0.939 ± 0.008 & 0.939 & 0.939 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.814 & 0.814 ± 0.021 & 0.814 & 0.814 ± 0.021 & 0.999 & 0.999 ± 0.002 & 0.489 & 0.490 ± 0.018 & 0.489 & 0.489 ± 0.018 & 0.968 & 0.967 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.968 & 0.967 ± 0.012 \\
0.9934 & 1.000 & 1.000 ± 0.000 & 0.935 & 0.935 ± 0.008 & 0.935 & 0.935 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.806 & 0.808 ± 0.018 & 0.806 & 0.808 ± 0.018 & 0.999 & 0.999 ± 0.002 & 0.483 & 0.483 ± 0.017 & 0.483 & 0.483 ± 0.018 & 0.966 & 0.968 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.966 & 0.968 ± 0.010 \\
0.9935 & 1.000 & 1.000 ± 0.000 & 0.930 & 0.930 ± 0.008 & 0.930 & 0.930 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.797 & 0.800 ± 0.017 & 0.797 & 0.800 ± 0.017 & 0.999 & 0.999 ± 0.002 & 0.478 & 0.480 ± 0.017 & 0.478 & 0.479 ± 0.017 & 0.964 & 0.965 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.964 & 0.965 ± 0.012 \\
0.9936 & 1.000 & 1.000 ± 0.000 & 0.925 & 0.927 ± 0.008 & 0.925 & 0.927 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.789 & 0.792 ± 0.019 & 0.789 & 0.792 ± 0.019 & 0.999 & 0.999 ± 0.002 & 0.473 & 0.478 ± 0.016 & 0.472 & 0.477 ± 0.016 & 0.962 & 0.963 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.963 ± 0.014 \\
0.9937 & 1.000 & 1.000 ± 0.000 & 0.920 & 0.922 ± 0.009 & 0.920 & 0.922 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.780 & 0.780 ± 0.021 & 0.780 & 0.780 ± 0.021 & 0.998 & 0.999 ± 0.002 & 0.468 & 0.470 ± 0.017 & 0.467 & 0.469 ± 0.017 & 0.960 & 0.963 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.960 & 0.963 ± 0.013 \\
0.9938 & 1.000 & 1.000 ± 0.000 & 0.914 & 0.915 ± 0.009 & 0.914 & 0.915 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.771 & 0.775 ± 0.020 & 0.771 & 0.775 ± 0.020 & 0.998 & 0.998 ± 0.002 & 0.463 & 0.464 ± 0.016 & 0.462 & 0.463 ± 0.016 & 0.958 & 0.960 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.958 & 0.960 ± 0.014 \\
0.9939 & 1.000 & 1.000 ± 0.000 & 0.908 & 0.910 ± 0.012 & 0.908 & 0.910 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.761 & 0.766 ± 0.023 & 0.761 & 0.766 ± 0.023 & 0.998 & 0.998 ± 0.002 & 0.457 & 0.461 ± 0.017 & 0.456 & 0.460 ± 0.017 & 0.956 & 0.957 ± 0.016 & 1.000 & 1.000 ± 0.000 & 0.956 & 0.957 ± 0.016 \\
0.9940 & 1.000 & 1.000 ± 0.000 & 0.901 & 0.902 ± 0.009 & 0.901 & 0.902 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.751 & 0.752 ± 0.019 & 0.751 & 0.752 ± 0.019 & 0.998 & 0.998 ± 0.002 & 0.452 & 0.451 ± 0.016 & 0.451 & 0.451 ± 0.017 & 0.954 & 0.956 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.954 & 0.956 ± 0.015 \\
0.9941 & 1.000 & 1.000 ± 0.000 & 0.894 & 0.895 ± 0.012 & 0.894 & 0.895 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.741 & 0.740 ± 0.020 & 0.741 & 0.740 ± 0.020 & 0.998 & 0.998 ± 0.003 & 0.447 & 0.446 ± 0.017 & 0.446 & 0.445 ± 0.017 & 0.951 & 0.951 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.951 & 0.951 ± 0.014 \\
0.9942 & 1.000 & 1.000 ± 0.000 & 0.886 & 0.887 ± 0.011 & 0.886 & 0.887 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.730 & 0.732 ± 0.020 & 0.730 & 0.732 ± 0.020 & 0.997 & 0.997 ± 0.003 & 0.440 & 0.442 ± 0.016 & 0.439 & 0.440 ± 0.016 & 0.949 & 0.948 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.949 & 0.948 ± 0.015 \\
0.9943 & 1.000 & 1.000 ± 0.000 & 0.878 & 0.879 ± 0.012 & 0.878 & 0.879 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.720 & 0.721 ± 0.020 & 0.720 & 0.721 ± 0.020 & 0.997 & 0.997 ± 0.003 & 0.434 & 0.435 ± 0.018 & 0.433 & 0.433 ± 0.018 & 0.946 & 0.946 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.946 & 0.946 ± 0.015 \\
0.9944 & 1.000 & 1.000 ± 0.000 & 0.870 & 0.870 ± 0.011 & 0.870 & 0.870 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.709 & 0.708 ± 0.021 & 0.709 & 0.708 ± 0.021 & 0.997 & 0.997 ± 0.003 & 0.429 & 0.430 ± 0.018 & 0.428 & 0.429 ± 0.017 & 0.943 & 0.946 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.943 & 0.946 ± 0.017 \\
0.9945 & 1.000 & 1.000 ± 0.000 & 0.860 & 0.860 ± 0.014 & 0.860 & 0.860 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.697 & 0.696 ± 0.022 & 0.697 & 0.696 ± 0.022 & 0.996 & 0.996 ± 0.003 & 0.423 & 0.423 ± 0.016 & 0.422 & 0.422 ± 0.016 & 0.940 & 0.940 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.940 & 0.940 ± 0.017 \\
0.9946 & 1.000 & 1.000 ± 0.000 & 0.851 & 0.851 ± 0.014 & 0.851 & 0.851 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.686 & 0.683 ± 0.022 & 0.686 & 0.683 ± 0.022 & 0.996 & 0.996 ± 0.003 & 0.418 & 0.413 ± 0.017 & 0.416 & 0.412 ± 0.017 & 0.937 & 0.930 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.937 & 0.930 ± 0.018 \\
0.9947 & 1.000 & 1.000 ± 0.000 & 0.840 & 0.839 ± 0.011 & 0.840 & 0.839 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.674 & 0.671 ± 0.019 & 0.674 & 0.671 ± 0.019 & 0.996 & 0.996 ± 0.003 & 0.412 & 0.411 ± 0.015 & 0.410 & 0.410 ± 0.015 & 0.933 & 0.934 ± 0.021 & 1.000 & 1.000 ± 0.000 & 0.933 & 0.934 ± 0.021 \\
0.9948 & 1.000 & 1.000 ± 0.000 & 0.829 & 0.829 ± 0.014 & 0.829 & 0.829 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.662 & 0.663 ± 0.020 & 0.662 & 0.663 ± 0.020 & 0.995 & 0.994 ± 0.004 & 0.406 & 0.408 ± 0.016 & 0.404 & 0.406 ± 0.016 & 0.930 & 0.928 ± 0.019 & 1.000 & 1.000 ± 0.000 & 0.930 & 0.928 ± 0.019 \\
0.9949 & 1.000 & 1.000 ± 0.000 & 0.817 & 0.814 ± 0.018 & 0.817 & 0.814 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.649 & 0.648 ± 0.026 & 0.649 & 0.648 ± 0.026 & 0.995 & 0.994 ± 0.004 & 0.400 & 0.400 ± 0.018 & 0.398 & 0.397 ± 0.018 & 0.926 & 0.925 ± 0.021 & 1.000 & 1.000 ± 0.000 & 0.926 & 0.925 ± 0.021 \\
0.9950 & 1.000 & 1.000 ± 0.000 & 0.805 & 0.805 ± 0.015 & 0.805 & 0.805 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.636 & 0.636 ± 0.022 & 0.636 & 0.636 ± 0.022 & 0.994 & 0.995 ± 0.004 & 0.394 & 0.392 ± 0.016 & 0.392 & 0.390 ± 0.016 & 0.922 & 0.919 ± 0.019 & 1.000 & 1.000 ± 0.000 & 0.922 & 0.919 ± 0.019 \\
0.9951 & 1.000 & 1.000 ± 0.000 & 0.791 & 0.788 ± 0.015 & 0.791 & 0.788 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.622 & 0.619 ± 0.022 & 0.622 & 0.619 ± 0.022 & 0.993 & 0.994 ± 0.004 & 0.387 & 0.386 ± 0.017 & 0.385 & 0.384 ± 0.017 & 0.918 & 0.917 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.918 & 0.917 ± 0.017 \\
0.9952 & 1.000 & 1.000 ± 0.000 & 0.777 & 0.777 ± 0.016 & 0.777 & 0.777 ± 0.016 & 1.000 & 1.000 ± 0.000 & 0.609 & 0.608 ± 0.023 & 0.609 & 0.608 ± 0.023 & 0.993 & 0.993 ± 0.005 & 0.381 & 0.380 ± 0.018 & 0.378 & 0.377 ± 0.018 & 0.913 & 0.912 ± 0.021 & 1.000 & 1.000 ± 0.000 & 0.913 & 0.912 ± 0.021 \\
0.9953 & 1.000 & 1.000 ± 0.000 & 0.762 & 0.761 ± 0.016 & 0.762 & 0.761 ± 0.016 & 1.000 & 1.000 ± 0.000 & 0.595 & 0.597 ± 0.025 & 0.595 & 0.597 ± 0.025 & 0.992 & 0.992 ± 0.004 & 0.375 & 0.375 ± 0.015 & 0.372 & 0.372 ± 0.016 & 0.909 & 0.907 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.909 & 0.907 ± 0.020 \\
0.9954 & 1.000 & 1.000 ± 0.000 & 0.746 & 0.745 ± 0.018 & 0.746 & 0.745 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.581 & 0.581 ± 0.022 & 0.581 & 0.581 ± 0.022 & 0.991 & 0.992 ± 0.005 & 0.369 & 0.368 ± 0.017 & 0.365 & 0.365 ± 0.017 & 0.903 & 0.903 ± 0.021 & 1.000 & 1.000 ± 0.000 & 0.903 & 0.903 ± 0.021 \\
0.9955 & 1.000 & 1.000 ± 0.000 & 0.730 & 0.729 ± 0.021 & 0.730 & 0.729 ± 0.021 & 1.000 & 1.000 ± 0.000 & 0.567 & 0.567 ± 0.029 & 0.567 & 0.567 ± 0.029 & 0.990 & 0.989 ± 0.005 & 0.363 & 0.362 ± 0.018 & 0.359 & 0.358 ± 0.018 & 0.898 & 0.897 ± 0.021 & 1.000 & 1.000 ± 0.000 & 0.898 & 0.897 ± 0.021 \\
0.9956 & 1.000 & 1.000 ± 0.000 & 0.713 & 0.711 ± 0.017 & 0.713 & 0.711 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.552 & 0.553 ± 0.023 & 0.552 & 0.553 ± 0.023 & 0.989 & 0.989 ± 0.004 & 0.356 & 0.355 ± 0.015 & 0.352 & 0.351 ± 0.016 & 0.893 & 0.893 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.893 & 0.893 ± 0.023 \\
0.9957 & 1.000 & 1.000 ± 0.000 & 0.695 & 0.693 ± 0.020 & 0.695 & 0.693 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.538 & 0.539 ± 0.025 & 0.538 & 0.539 ± 0.024 & 0.988 & 0.988 ± 0.006 & 0.350 & 0.349 ± 0.016 & 0.346 & 0.344 ± 0.016 & 0.887 & 0.885 ± 0.027 & 1.000 & 1.000 ± 0.000 & 0.887 & 0.885 ± 0.027 \\
0.9958 & 1.000 & 1.000 ± 0.000 & 0.676 & 0.675 ± 0.022 & 0.676 & 0.675 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.523 & 0.522 ± 0.026 & 0.523 & 0.522 ± 0.026 & 0.987 & 0.987 ± 0.006 & 0.343 & 0.343 ± 0.016 & 0.339 & 0.338 ± 0.017 & 0.881 & 0.880 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.881 & 0.880 ± 0.023 \\
0.9959 & 1.000 & 1.000 ± 0.000 & 0.655 & 0.653 ± 0.020 & 0.655 & 0.653 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.506 & 0.504 ± 0.024 & 0.506 & 0.504 ± 0.024 & 0.985 & 0.985 ± 0.006 & 0.336 & 0.333 ± 0.016 & 0.331 & 0.328 ± 0.016 & 0.874 & 0.870 ± 0.029 & 1.000 & 1.000 ± 0.000 & 0.874 & 0.870 ± 0.029 \\
0.9960 & 1.000 & 1.000 ± 0.000 & 0.635 & 0.636 ± 0.020 & 0.635 & 0.636 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.491 & 0.494 ± 0.023 & 0.491 & 0.494 ± 0.023 & 0.983 & 0.983 ± 0.007 & 0.329 & 0.330 ± 0.017 & 0.324 & 0.325 ± 0.018 & 0.867 & 0.869 ± 0.029 & 1.000 & 1.000 ± 0.000 & 0.867 & 0.869 ± 0.029 \\
0.9961 & 1.000 & 1.000 ± 0.000 & 0.614 & 0.615 ± 0.022 & 0.614 & 0.615 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.475 & 0.477 ± 0.021 & 0.475 & 0.477 ± 0.021 & 0.982 & 0.981 ± 0.006 & 0.323 & 0.325 ± 0.016 & 0.317 & 0.319 ± 0.017 & 0.860 & 0.861 ± 0.026 & 1.000 & 1.000 ± 0.000 & 0.860 & 0.861 ± 0.026 \\
0.9962 & 1.000 & 1.000 ± 0.000 & 0.592 & 0.593 ± 0.022 & 0.592 & 0.593 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.460 & 0.462 ± 0.024 & 0.460 & 0.462 ± 0.024 & 0.980 & 0.980 ± 0.008 & 0.316 & 0.319 ± 0.017 & 0.309 & 0.312 ± 0.017 & 0.852 & 0.856 ± 0.026 & 1.000 & 1.000 ± 0.000 & 0.852 & 0.856 ± 0.026 \\
0.9963 & 1.000 & 1.000 ± 0.000 & 0.569 & 0.568 ± 0.021 & 0.569 & 0.568 ± 0.021 & 1.000 & 1.000 ± 0.000 & 0.444 & 0.442 ± 0.023 & 0.444 & 0.442 ± 0.023 & 0.977 & 0.977 ± 0.008 & 0.309 & 0.307 ± 0.016 & 0.302 & 0.300 ± 0.017 & 0.843 & 0.840 ± 0.030 & 1.000 & 1.000 ± 0.000 & 0.843 & 0.840 ± 0.030 \\
0.9964 & 1.000 & 1.000 ± 0.000 & 0.546 & 0.544 ± 0.023 & 0.546 & 0.544 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.428 & 0.427 ± 0.025 & 0.428 & 0.427 ± 0.025 & 0.975 & 0.975 ± 0.009 & 0.302 & 0.301 ± 0.016 & 0.295 & 0.293 ± 0.017 & 0.835 & 0.832 ± 0.030 & 1.000 & 1.000 ± 0.000 & 0.835 & 0.832 ± 0.030 \\
0.9965 & 1.000 & 1.000 ± 0.000 & 0.522 & 0.518 ± 0.020 & 0.522 & 0.518 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.411 & 0.406 ± 0.023 & 0.411 & 0.406 ± 0.023 & 0.972 & 0.973 ± 0.008 & 0.295 & 0.290 ± 0.019 & 0.287 & 0.282 ± 0.019 & 0.825 & 0.818 ± 0.030 & 1.000 & 1.000 ± 0.000 & 0.825 & 0.818 ± 0.030 \\
0.9966 & 1.000 & 1.000 ± 0.000 & 0.498 & 0.498 ± 0.025 & 0.498 & 0.498 ± 0.025 & 1.000 & 1.000 ± 0.000 & 0.395 & 0.395 ± 0.026 & 0.395 & 0.395 ± 0.026 & 0.969 & 0.970 ± 0.010 & 0.289 & 0.289 ± 0.018 & 0.280 & 0.280 ± 0.017 & 0.815 & 0.817 ± 0.036 & 1.000 & 1.000 ± 0.000 & 0.815 & 0.817 ± 0.036 \\
0.9967 & 1.000 & 1.000 ± 0.000 & 0.472 & 0.471 ± 0.024 & 0.472 & 0.471 ± 0.024 & 1.000 & 1.000 ± 0.000 & 0.378 & 0.377 ± 0.024 & 0.377 & 0.377 ± 0.024 & 0.966 & 0.964 ± 0.011 & 0.280 & 0.279 ± 0.017 & 0.271 & 0.270 ± 0.018 & 0.805 & 0.804 ± 0.035 & 1.000 & 1.000 ± 0.000 & 0.805 & 0.804 ± 0.035 \\
0.9968 & 1.000 & 1.000 ± 0.000 & 0.447 & 0.446 ± 0.022 & 0.447 & 0.446 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.361 & 0.362 ± 0.021 & 0.361 & 0.362 ± 0.021 & 0.962 & 0.965 ± 0.010 & 0.273 & 0.274 ± 0.016 & 0.263 & 0.264 ± 0.016 & 0.794 & 0.795 ± 0.031 & 1.000 & 1.000 ± 0.000 & 0.794 & 0.795 ± 0.031 \\
0.9969 & 1.000 & 1.000 ± 0.000 & 0.422 & 0.419 ± 0.020 & 0.422 & 0.419 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.344 & 0.343 ± 0.021 & 0.344 & 0.343 ± 0.021 & 0.958 & 0.957 ± 0.012 & 0.266 & 0.266 ± 0.017 & 0.255 & 0.254 ± 0.017 & 0.782 & 0.775 ± 0.034 & 1.000 & 1.000 ± 0.000 & 0.782 & 0.775 ± 0.034 \\
0.9970 & 1.000 & 1.000 ± 0.000 & 0.396 & 0.396 ± 0.023 & 0.396 & 0.396 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.328 & 0.328 ± 0.022 & 0.328 & 0.328 ± 0.022 & 0.954 & 0.953 ± 0.011 & 0.259 & 0.260 ± 0.017 & 0.247 & 0.248 ± 0.017 & 0.769 & 0.771 ± 0.039 & 1.000 & 1.000 ± 0.000 & 0.769 & 0.771 ± 0.039 \\
0.9971 & 1.000 & 1.000 ± 0.000 & 0.371 & 0.376 ± 0.025 & 0.371 & 0.376 ± 0.025 & 1.000 & 1.000 ± 0.000 & 0.312 & 0.317 ± 0.024 & 0.312 & 0.317 ± 0.024 & 0.949 & 0.949 ± 0.013 & 0.251 & 0.255 ± 0.019 & 0.238 & 0.241 ± 0.018 & 0.756 & 0.757 ± 0.038 & 1.000 & 1.000 ± 0.000 & 0.756 & 0.757 ± 0.038 \\
0.9972 & 1.000 & 1.000 ± 0.000 & 0.346 & 0.343 ± 0.024 & 0.346 & 0.343 ± 0.024 & 1.000 & 1.000 ± 0.000 & 0.295 & 0.293 ± 0.025 & 0.295 & 0.293 ± 0.025 & 0.943 & 0.945 ± 0.011 & 0.244 & 0.242 ± 0.017 & 0.230 & 0.229 ± 0.018 & 0.742 & 0.740 ± 0.038 & 1.000 & 1.000 ± 0.000 & 0.742 & 0.740 ± 0.038 \\
0.9973 & 1.000 & 1.000 ± 0.000 & 0.320 & 0.320 ± 0.020 & 0.320 & 0.320 ± 0.020 & 1.000 & 1.000 ± 0.001 & 0.279 & 0.280 ± 0.021 & 0.279 & 0.280 ± 0.021 & 0.937 & 0.938 ± 0.012 & 0.237 & 0.236 ± 0.017 & 0.222 & 0.221 ± 0.017 & 0.726 & 0.728 ± 0.038 & 1.000 & 1.000 ± 0.000 & 0.726 & 0.728 ± 0.038 \\
0.9974 & 1.000 & 1.000 ± 0.000 & 0.296 & 0.298 ± 0.022 & 0.296 & 0.298 ± 0.022 & 1.000 & 1.000 ± 0.001 & 0.263 & 0.265 ± 0.022 & 0.263 & 0.265 ± 0.022 & 0.930 & 0.931 ± 0.014 & 0.229 & 0.230 ± 0.018 & 0.213 & 0.214 ± 0.018 & 0.710 & 0.713 ± 0.041 & 1.000 & 1.000 ± 0.000 & 0.710 & 0.713 ± 0.041 \\
0.9975 & 1.000 & 1.000 ± 0.000 & 0.270 & 0.275 ± 0.020 & 0.270 & 0.275 ± 0.020 & 1.000 & 1.000 ± 0.001 & 0.245 & 0.249 ± 0.019 & 0.245 & 0.249 ± 0.019 & 0.923 & 0.923 ± 0.014 & 0.220 & 0.221 ± 0.016 & 0.203 & 0.204 ± 0.016 & 0.693 & 0.699 ± 0.043 & 1.000 & 1.000 ± 0.000 & 0.693 & 0.699 ± 0.043 \\
0.9976 & 1.000 & 1.000 ± 0.000 & 0.246 & 0.243 ± 0.020 & 0.246 & 0.243 ± 0.020 & 0.999 & 0.999 ± 0.001 & 0.230 & 0.228 ± 0.021 & 0.230 & 0.228 ± 0.021 & 0.914 & 0.917 ± 0.015 & 0.212 & 0.211 ± 0.017 & 0.194 & 0.193 ± 0.016 & 0.675 & 0.672 ± 0.046 & 1.000 & 1.000 ± 0.000 & 0.675 & 0.672 ± 0.046 \\
0.9977 & 1.000 & 1.000 ± 0.000 & 0.223 & 0.223 ± 0.020 & 0.223 & 0.223 ± 0.020 & 0.999 & 0.999 ± 0.001 & 0.214 & 0.214 ± 0.022 & 0.214 & 0.214 ± 0.022 & 0.905 & 0.902 ± 0.019 & 0.204 & 0.204 ± 0.018 & 0.185 & 0.184 ± 0.018 & 0.655 & 0.657 ± 0.045 & 1.000 & 1.000 ± 0.000 & 0.655 & 0.657 ± 0.045 \\
0.9978 & 1.000 & 1.000 ± 0.000 & 0.201 & 0.200 ± 0.021 & 0.201 & 0.200 ± 0.021 & 0.999 & 0.999 ± 0.001 & 0.199 & 0.198 ± 0.021 & 0.198 & 0.198 ± 0.021 & 0.895 & 0.894 ± 0.015 & 0.197 & 0.197 ± 0.018 & 0.176 & 0.176 ± 0.018 & 0.635 & 0.641 ± 0.048 & 1.000 & 1.000 ± 0.000 & 0.635 & 0.641 ± 0.048 \\
0.9979 & 1.000 & 1.000 ± 0.000 & 0.179 & 0.176 ± 0.019 & 0.179 & 0.176 ± 0.019 & 0.998 & 0.999 ± 0.002 & 0.184 & 0.180 ± 0.019 & 0.183 & 0.180 ± 0.019 & 0.883 & 0.882 ± 0.019 & 0.189 & 0.187 ± 0.017 & 0.167 & 0.166 ± 0.016 & 0.613 & 0.611 ± 0.047 & 1.000 & 1.000 ± 0.000 & 0.613 & 0.611 ± 0.047 \\
0.9980 & 1.000 & 1.000 ± 0.000 & 0.159 & 0.157 ± 0.018 & 0.159 & 0.157 ± 0.018 & 0.998 & 0.997 ± 0.002 & 0.169 & 0.167 ± 0.020 & 0.169 & 0.167 ± 0.020 & 0.871 & 0.871 ± 0.020 & 0.181 & 0.178 ± 0.017 & 0.157 & 0.155 ± 0.016 & 0.590 & 0.582 ± 0.046 & 1.000 & 1.000 ± 0.000 & 0.590 & 0.582 ± 0.046 \\
0.9981 & 1.000 & 1.000 ± 0.000 & 0.140 & 0.143 ± 0.016 & 0.140 & 0.143 ± 0.016 & 0.997 & 0.997 ± 0.002 & 0.155 & 0.159 ± 0.019 & 0.154 & 0.158 ± 0.019 & 0.857 & 0.861 ± 0.021 & 0.173 & 0.175 ± 0.017 & 0.148 & 0.150 ± 0.016 & 0.566 & 0.566 ± 0.051 & 1.000 & 1.000 ± 0.000 & 0.566 & 0.566 ± 0.051 \\
0.9982 & 1.000 & 1.000 ± 0.000 & 0.122 & 0.122 ± 0.018 & 0.122 & 0.122 ± 0.018 & 0.996 & 0.995 ± 0.003 & 0.141 & 0.142 ± 0.020 & 0.140 & 0.141 ± 0.020 & 0.841 & 0.839 ± 0.019 & 0.165 & 0.165 ± 0.018 & 0.138 & 0.139 ± 0.018 & 0.539 & 0.540 ± 0.055 & 1.000 & 1.000 ± 0.000 & 0.539 & 0.540 ± 0.055 \\
0.9983 & 1.000 & 1.000 ± 0.000 & 0.105 & 0.105 ± 0.015 & 0.105 & 0.105 ± 0.015 & 0.995 & 0.995 ± 0.003 & 0.127 & 0.128 ± 0.018 & 0.127 & 0.127 ± 0.018 & 0.823 & 0.821 ± 0.023 & 0.156 & 0.158 ± 0.016 & 0.129 & 0.129 ± 0.015 & 0.511 & 0.513 ± 0.055 & 1.000 & 1.000 ± 0.000 & 0.511 & 0.513 ± 0.055 \\
0.9984 & 1.000 & 1.000 ± 0.000 & 0.088 & 0.090 ± 0.013 & 0.088 & 0.090 ± 0.013 & 0.993 & 0.993 ± 0.004 & 0.113 & 0.116 ± 0.017 & 0.112 & 0.115 ± 0.016 & 0.803 & 0.804 ± 0.022 & 0.146 & 0.148 ± 0.017 & 0.118 & 0.119 ± 0.016 & 0.482 & 0.486 ± 0.055 & 1.000 & 1.000 ± 0.000 & 0.482 & 0.486 ± 0.055 \\
0.9985 & 1.000 & 1.000 ± 0.000 & 0.074 & 0.076 ± 0.014 & 0.074 & 0.076 ± 0.014 & 0.990 & 0.990 ± 0.005 & 0.101 & 0.102 ± 0.018 & 0.100 & 0.101 ± 0.018 & 0.782 & 0.779 ± 0.026 & 0.138 & 0.140 ± 0.018 & 0.108 & 0.109 ± 0.017 & 0.451 & 0.459 ± 0.065 & 1.000 & 1.000 ± 0.000 & 0.451 & 0.459 ± 0.065 \\
0.9986 & 1.000 & 1.000 ± 0.000 & 0.062 & 0.062 ± 0.012 & 0.062 & 0.062 ± 0.012 & 0.986 & 0.986 ± 0.006 & 0.089 & 0.089 ± 0.017 & 0.088 & 0.088 ± 0.017 & 0.757 & 0.759 ± 0.024 & 0.130 & 0.126 ± 0.018 & 0.098 & 0.098 ± 0.016 & 0.419 & 0.409 ± 0.054 & 1.000 & 1.000 ± 0.000 & 0.419 & 0.409 ± 0.054 \\
0.9987 & 1.000 & 1.000 ± 0.000 & 0.050 & 0.050 ± 0.011 & 0.050 & 0.050 ± 0.011 & 0.982 & 0.981 ± 0.007 & 0.077 & 0.077 ± 0.016 & 0.076 & 0.075 ± 0.016 & 0.729 & 0.730 ± 0.025 & 0.121 & 0.121 ± 0.020 & 0.088 & 0.088 ± 0.018 & 0.384 & 0.385 ± 0.072 & 1.000 & 1.000 ± 0.000 & 0.384 & 0.385 ± 0.072 \\
0.9988 & 1.000 & 1.000 ± 0.000 & 0.040 & 0.041 ± 0.009 & 0.040 & 0.041 ± 0.009 & 0.975 & 0.975 ± 0.008 & 0.067 & 0.067 ± 0.014 & 0.065 & 0.066 ± 0.014 & 0.698 & 0.699 ± 0.031 & 0.112 & 0.114 ± 0.018 & 0.078 & 0.080 ± 0.015 & 0.349 & 0.349 ± 0.056 & 1.000 & 1.000 ± 0.000 & 0.349 & 0.349 ± 0.056 \\
0.9989 & 1.000 & 1.000 ± 0.000 & 0.031 & 0.032 ± 0.009 & 0.031 & 0.032 ± 0.009 & 0.966 & 0.966 ± 0.010 & 0.057 & 0.057 ± 0.015 & 0.055 & 0.056 ± 0.015 & 0.663 & 0.663 ± 0.035 & 0.104 & 0.106 ± 0.019 & 0.069 & 0.071 ± 0.016 & 0.311 & 0.323 ± 0.068 & 1.000 & 1.000 ± 0.000 & 0.311 & 0.323 ± 0.068 \\
0.9990 & 1.000 & 1.000 ± 0.000 & 0.024 & 0.024 ± 0.007 & 0.024 & 0.024 ± 0.007 & 0.954 & 0.953 ± 0.012 & 0.047 & 0.047 ± 0.014 & 0.045 & 0.045 ± 0.014 & 0.623 & 0.623 ± 0.031 & 0.095 & 0.097 ± 0.021 & 0.059 & 0.059 ± 0.017 & 0.273 & 0.274 ± 0.074 & 1.000 & 1.000 ± 0.000 & 0.273 & 0.274 ± 0.074 \\
0.9991 & 1.000 & 1.000 ± 0.000 & 0.018 & 0.018 ± 0.006 & 0.018 & 0.018 ± 0.006 & 0.937 & 0.937 ± 0.014 & 0.039 & 0.039 ± 0.011 & 0.036 & 0.036 ± 0.011 & 0.578 & 0.581 ± 0.035 & 0.086 & 0.086 ± 0.018 & 0.050 & 0.049 ± 0.015 & 0.233 & 0.230 ± 0.063 & 1.000 & 1.000 ± 0.000 & 0.233 & 0.230 ± 0.063 \\
0.9992 & 1.000 & 1.000 ± 0.000 & 0.012 & 0.012 ± 0.005 & 0.012 & 0.012 ± 0.005 & 0.914 & 0.915 ± 0.014 & 0.030 & 0.032 ± 0.011 & 0.028 & 0.029 ± 0.011 & 0.527 & 0.529 ± 0.040 & 0.075 & 0.076 ± 0.017 & 0.040 & 0.040 ± 0.012 & 0.194 & 0.191 ± 0.056 & 1.000 & 1.000 ± 0.000 & 0.194 & 0.191 ± 0.056 \\
0.9993 & 1.000 & 1.000 ± 0.000 & 0.008 & 0.009 ± 0.005 & 0.008 & 0.009 ± 0.005 & 0.884 & 0.882 ± 0.019 & 0.023 & 0.023 ± 0.011 & 0.021 & 0.021 ± 0.010 & 0.469 & 0.470 ± 0.044 & 0.066 & 0.066 ± 0.018 & 0.031 & 0.031 ± 0.014 & 0.154 & 0.155 ± 0.064 & 1.000 & 1.000 ± 0.000 & 0.154 & 0.155 ± 0.064 \\
0.9994 & 1.000 & 1.000 ± 0.000 & 0.005 & 0.005 ± 0.003 & 0.005 & 0.005 ± 0.003 & 0.842 & 0.840 ± 0.025 & 0.017 & 0.016 ± 0.008 & 0.015 & 0.014 ± 0.007 & 0.403 & 0.399 ± 0.040 & 0.057 & 0.056 ± 0.018 & 0.023 & 0.022 ± 0.010 & 0.116 & 0.111 ± 0.049 & 1.000 & 1.000 ± 0.000 & 0.116 & 0.111 ± 0.049 \\
0.9995 & 1.000 & 1.000 ± 0.000 & 0.003 & 0.003 ± 0.002 & 0.003 & 0.003 ± 0.002 & 0.785 & 0.787 ± 0.030 & 0.012 & 0.012 ± 0.008 & 0.010 & 0.010 ± 0.007 & 0.331 & 0.332 ± 0.045 & 0.048 & 0.049 ± 0.016 & 0.016 & 0.017 ± 0.010 & 0.081 & 0.084 ± 0.053 & 1.000 & 1.000 ± 0.000 & 0.081 & 0.084 ± 0.053 \\
0.9996 & 1.000 & 1.000 ± 0.000 & 0.002 & 0.002 ± 0.002 & 0.002 & 0.002 ± 0.002 & 0.707 & 0.710 ± 0.035 & 0.008 & 0.007 ± 0.008 & 0.005 & 0.005 ± 0.006 & 0.251 & 0.241 ± 0.048 & 0.038 & 0.038 ± 0.019 & 0.010 & 0.010 ± 0.011 & 0.050 & 0.050 ± 0.054 & 1.000 & 1.000 ± 0.000 & 0.050 & 0.050 ± 0.054 \\
0.9997 & 1.000 & 1.000 ± 0.000 & 0.001 & 0.001 ± 0.001 & 0.001 & 0.001 ± 0.001 & 0.602 & 0.600 ± 0.045 & 0.004 & 0.005 ± 0.006 & 0.003 & 0.003 ± 0.004 & 0.169 & 0.166 ± 0.042 & 0.029 & 0.032 ± 0.020 & 0.005 & 0.005 ± 0.008 & 0.025 & 0.028 ± 0.040 & 1.000 & 1.000 ± 0.000 & 0.025 & 0.028 ± 0.040 \\
0.9998 & 1.000 & 1.000 ± 0.000 & 0.000 & 0.000 ± 0.001 & 0.000 & 0.000 ± 0.001 & 0.459 & 0.459 ± 0.048 & 0.002 & 0.002 ± 0.005 & 0.001 & 0.001 ± 0.004 & 0.089 & 0.088 ± 0.042 & 0.019 & 0.019 ± 0.019 & 0.002 & 0.002 ± 0.006 & 0.009 & 0.012 ± 0.032 & 1.000 & 1.000 ± 0.000 & 0.009 & 0.012 ± 0.032 \\
0.9999 & 1.000 & 1.000 ± 0.000 & 0.000 & 0.000 ± 0.000 & 0.000 & 0.000 ± 0.000 & 0.264 & 0.262 ± 0.058 & 0.000 & 0.000 ± 0.002 & 0.000 & 0.000 ± 0.000 & 0.026 & 0.031 ± 0.038 & 0.010 & 0.009 ± 0.020 & 0.000 & 0.000 ± 0.000 & 0.001 & 0.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.001 & 0.000 ± 0.000 \\
\bottomrule
\end{tabular}


==> figures/theory/uniform_last_dense/table.txt <==
\begin{tabular}{lllllllllllllllllllllllll}
\toprule
 & l1 predicted forward & l1 realized forward & l1 predicted backward & l1 realized backward & l1 predicted functional & l1 realized functional & l2 predicted forward & l2 realized forward & l2 predicted backward & l2 realized backward & l2 predicted functional & l2 realized functional & l3 predicted forward & l3 realized forward & l3 predicted backward & l3 realized backward & l3 predicted functional & l3 realized functional & l4 predicted forward & l4 realized forward & l4 predicted backward & l4 realized backward & l4 predicted functional & l4 realized functional \\
sparsity &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  \\
\midrule
0.9900 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.002 & 0.994 & 0.994 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 & 0.994 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 \\
0.9901 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.993 ± 0.003 & 0.994 & 0.993 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.004 & 0.994 & 0.994 ± 0.004 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 \\
0.9902 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.002 & 0.993 & 0.993 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 & 0.994 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 \\
0.9903 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.002 & 0.993 & 0.993 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.004 & 0.993 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.003 \\
0.9904 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.003 & 0.993 & 0.993 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.004 & 0.993 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.003 \\
0.9905 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.003 & 0.992 & 0.992 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.993 ± 0.004 & 0.992 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.993 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.993 ± 0.003 \\
0.9906 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.003 & 0.992 & 0.992 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.004 & 0.992 & 0.992 ± 0.004 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.004 \\
0.9907 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.003 & 0.991 & 0.991 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.991 ± 0.005 & 0.992 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.004 \\
0.9908 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.003 & 0.991 & 0.991 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.004 & 0.991 & 0.991 ± 0.004 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.004 \\
0.9909 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.003 & 0.990 & 0.990 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.005 & 0.991 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.991 & 0.990 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.990 ± 0.004 \\
0.9910 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.003 & 0.990 & 0.990 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.991 ± 0.004 & 0.990 & 0.991 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.990 & 0.990 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.004 \\
0.9911 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.003 & 0.989 & 0.989 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.004 & 0.990 & 0.990 ± 0.004 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.004 \\
0.9912 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.003 & 0.989 & 0.989 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.990 ± 0.004 & 0.989 & 0.990 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.989 & 0.989 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.005 \\
0.9913 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.989 ± 0.003 & 0.988 & 0.989 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.990 ± 0.005 & 0.989 & 0.990 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.989 & 0.989 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.005 \\
0.9914 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.004 & 0.987 & 0.987 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.005 & 0.988 & 0.988 ± 0.005 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.004 \\
0.9915 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.003 & 0.987 & 0.987 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.005 & 0.987 & 0.987 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.987 & 0.987 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.006 \\
0.9916 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.986 ± 0.004 & 0.986 & 0.986 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.986 ± 0.005 & 0.987 & 0.986 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.987 & 0.986 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.986 ± 0.005 \\
0.9917 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.004 & 0.985 & 0.985 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.987 ± 0.005 & 0.986 & 0.987 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.986 & 0.986 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.986 ± 0.005 \\
0.9918 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.984 ± 0.004 & 0.984 & 0.984 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.984 ± 0.006 & 0.985 & 0.984 ± 0.006 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.985 & 0.985 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.005 \\
0.9919 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.983 ± 0.004 & 0.983 & 0.983 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.985 ± 0.006 & 0.984 & 0.985 ± 0.006 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.984 & 0.984 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.984 ± 0.005 \\
0.9920 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.982 ± 0.004 & 0.982 & 0.982 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.984 ± 0.005 & 0.984 & 0.984 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.984 & 0.983 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.983 ± 0.005 \\
0.9921 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.981 ± 0.004 & 0.981 & 0.981 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.983 ± 0.006 & 0.983 & 0.983 ± 0.006 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.983 & 0.983 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.983 ± 0.006 \\
0.9922 & 1.000 & 1.000 ± 0.000 & 0.980 & 0.981 ± 0.004 & 0.980 & 0.981 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.981 ± 0.006 & 0.982 & 0.981 ± 0.006 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.982 & 0.982 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.982 ± 0.005 \\
0.9923 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.980 ± 0.005 & 0.979 & 0.980 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.980 ± 0.006 & 0.981 & 0.980 ± 0.006 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.981 & 0.981 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.981 ± 0.006 \\
0.9924 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.978 ± 0.004 & 0.978 & 0.978 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.980 & 0.980 ± 0.006 & 0.980 & 0.980 ± 0.006 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.980 & 0.979 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.980 & 0.979 ± 0.006 \\
0.9925 & 1.000 & 1.000 ± 0.000 & 0.977 & 0.978 ± 0.005 & 0.977 & 0.978 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.979 ± 0.007 & 0.979 & 0.979 ± 0.007 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 0.979 & 0.980 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.980 ± 0.006 \\
0.9926 & 1.000 & 1.000 ± 0.000 & 0.976 & 0.976 ± 0.004 & 0.976 & 0.976 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.977 ± 0.007 & 0.978 & 0.977 ± 0.007 & 1.000 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 0.999 ± 0.001 & 0.978 & 0.977 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.977 ± 0.007 \\
0.9927 & 1.000 & 1.000 ± 0.000 & 0.974 & 0.974 ± 0.005 & 0.974 & 0.974 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.976 & 0.976 ± 0.008 & 0.976 & 0.976 ± 0.008 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.976 & 0.977 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.976 & 0.977 ± 0.006 \\
0.9928 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.973 ± 0.005 & 0.973 & 0.973 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.975 & 0.974 ± 0.007 & 0.975 & 0.974 ± 0.007 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.975 & 0.975 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.975 & 0.975 ± 0.006 \\
0.9929 & 1.000 & 1.000 ± 0.000 & 0.971 & 0.971 ± 0.005 & 0.971 & 0.971 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.974 & 0.973 ± 0.008 & 0.974 & 0.973 ± 0.008 & 0.999 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 1.000 ± 0.001 & 0.974 & 0.974 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.974 & 0.974 ± 0.006 \\
0.9930 & 1.000 & 1.000 ± 0.000 & 0.970 & 0.969 ± 0.005 & 0.970 & 0.969 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.973 ± 0.007 & 0.973 & 0.973 ± 0.007 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.973 & 0.973 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.973 ± 0.006 \\
0.9931 & 1.000 & 1.000 ± 0.000 & 0.968 & 0.969 ± 0.005 & 0.968 & 0.969 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.971 & 0.972 ± 0.006 & 0.971 & 0.972 ± 0.006 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.971 & 0.972 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.971 & 0.972 ± 0.007 \\
0.9932 & 1.000 & 1.000 ± 0.000 & 0.966 & 0.965 ± 0.006 & 0.966 & 0.965 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.970 & 0.967 ± 0.008 & 0.970 & 0.967 ± 0.008 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.969 & 0.969 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.969 & 0.969 ± 0.007 \\
0.9933 & 1.000 & 1.000 ± 0.000 & 0.964 & 0.965 ± 0.005 & 0.964 & 0.965 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.968 & 0.968 ± 0.007 & 0.968 & 0.968 ± 0.007 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.968 & 0.969 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.968 & 0.969 ± 0.007 \\
0.9934 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.961 ± 0.006 & 0.962 & 0.961 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.966 & 0.967 ± 0.009 & 0.966 & 0.967 ± 0.009 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.966 & 0.966 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.966 & 0.966 ± 0.007 \\
0.9935 & 1.000 & 1.000 ± 0.000 & 0.960 & 0.960 ± 0.006 & 0.960 & 0.960 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.964 & 0.965 ± 0.008 & 0.964 & 0.965 ± 0.008 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.964 & 0.965 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.964 & 0.965 ± 0.006 \\
0.9936 & 1.000 & 1.000 ± 0.000 & 0.958 & 0.957 ± 0.006 & 0.958 & 0.957 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.963 & 0.963 ± 0.008 & 0.963 & 0.963 ± 0.008 & 0.999 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.998 ± 0.002 & 0.962 & 0.963 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.963 ± 0.007 \\
0.9937 & 1.000 & 1.000 ± 0.000 & 0.955 & 0.956 ± 0.006 & 0.955 & 0.956 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.961 & 0.962 ± 0.009 & 0.961 & 0.962 ± 0.009 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.960 & 0.960 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.960 & 0.960 ± 0.008 \\
0.9938 & 1.000 & 1.000 ± 0.000 & 0.953 & 0.952 ± 0.006 & 0.953 & 0.952 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.959 & 0.959 ± 0.009 & 0.959 & 0.959 ± 0.009 & 0.998 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.999 ± 0.002 & 0.958 & 0.960 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.958 & 0.960 ± 0.008 \\
0.9939 & 1.000 & 1.000 ± 0.000 & 0.950 & 0.951 ± 0.007 & 0.950 & 0.951 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.956 & 0.956 ± 0.009 & 0.956 & 0.956 ± 0.009 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.956 & 0.955 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.956 & 0.955 ± 0.009 \\
0.9940 & 1.000 & 1.000 ± 0.000 & 0.947 & 0.948 ± 0.007 & 0.947 & 0.948 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.954 & 0.954 ± 0.008 & 0.954 & 0.954 ± 0.008 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.954 & 0.954 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.954 & 0.954 ± 0.008 \\
0.9941 & 1.000 & 1.000 ± 0.000 & 0.944 & 0.943 ± 0.007 & 0.944 & 0.943 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.952 & 0.952 ± 0.010 & 0.952 & 0.952 ± 0.010 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.951 & 0.951 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.951 & 0.951 ± 0.008 \\
0.9942 & 1.000 & 1.000 ± 0.000 & 0.941 & 0.940 ± 0.006 & 0.941 & 0.940 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.949 & 0.948 ± 0.011 & 0.949 & 0.948 ± 0.011 & 0.997 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.998 ± 0.002 & 0.949 & 0.949 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.949 & 0.949 ± 0.009 \\
0.9943 & 1.000 & 1.000 ± 0.000 & 0.937 & 0.938 ± 0.007 & 0.937 & 0.938 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.946 & 0.946 ± 0.011 & 0.946 & 0.946 ± 0.011 & 0.997 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.998 ± 0.002 & 0.946 & 0.944 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.946 & 0.944 ± 0.010 \\
0.9944 & 1.000 & 1.000 ± 0.000 & 0.934 & 0.935 ± 0.007 & 0.934 & 0.935 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.944 & 0.944 ± 0.010 & 0.944 & 0.944 ± 0.010 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 & 0.943 & 0.943 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.943 & 0.943 ± 0.010 \\
0.9945 & 1.000 & 1.000 ± 0.000 & 0.930 & 0.930 ± 0.007 & 0.930 & 0.930 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.941 & 0.940 ± 0.011 & 0.941 & 0.940 ± 0.011 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 & 0.940 & 0.941 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.940 & 0.941 ± 0.010 \\
0.9946 & 1.000 & 1.000 ± 0.000 & 0.926 & 0.926 ± 0.008 & 0.926 & 0.926 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.937 & 0.937 ± 0.012 & 0.937 & 0.937 ± 0.012 & 0.996 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.997 ± 0.003 & 0.937 & 0.937 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.937 & 0.937 ± 0.009 \\
0.9947 & 1.000 & 1.000 ± 0.000 & 0.921 & 0.921 ± 0.008 & 0.921 & 0.921 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.934 & 0.933 ± 0.012 & 0.934 & 0.933 ± 0.012 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 & 0.933 & 0.934 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.933 & 0.934 ± 0.012 \\
0.9948 & 1.000 & 1.000 ± 0.000 & 0.917 & 0.918 ± 0.008 & 0.917 & 0.918 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.931 & 0.933 ± 0.011 & 0.931 & 0.933 ± 0.011 & 0.995 & 0.995 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.003 & 0.930 & 0.930 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.930 & 0.930 ± 0.010 \\
0.9949 & 1.000 & 1.000 ± 0.000 & 0.912 & 0.912 ± 0.009 & 0.912 & 0.912 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.927 & 0.927 ± 0.011 & 0.927 & 0.927 ± 0.011 & 0.995 & 0.995 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.003 & 0.926 & 0.926 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.926 & 0.926 ± 0.009 \\
0.9950 & 1.000 & 1.000 ± 0.000 & 0.906 & 0.905 ± 0.009 & 0.906 & 0.905 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.923 & 0.924 ± 0.012 & 0.923 & 0.924 ± 0.012 & 0.994 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.993 ± 0.004 & 0.922 & 0.922 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.922 & 0.922 ± 0.011 \\
0.9951 & 1.000 & 1.000 ± 0.000 & 0.901 & 0.901 ± 0.009 & 0.901 & 0.901 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.919 & 0.921 ± 0.012 & 0.919 & 0.921 ± 0.012 & 0.993 & 0.994 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.994 ± 0.004 & 0.918 & 0.918 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.918 & 0.918 ± 0.011 \\
0.9952 & 1.000 & 1.000 ± 0.000 & 0.895 & 0.895 ± 0.010 & 0.895 & 0.895 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.915 & 0.915 ± 0.012 & 0.915 & 0.915 ± 0.012 & 0.993 & 0.992 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.992 ± 0.005 & 0.913 & 0.914 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.913 & 0.914 ± 0.011 \\
0.9953 & 1.000 & 1.000 ± 0.000 & 0.889 & 0.888 ± 0.010 & 0.889 & 0.888 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.910 & 0.911 ± 0.012 & 0.910 & 0.911 ± 0.012 & 0.992 & 0.992 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.005 & 0.909 & 0.909 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.909 & 0.909 ± 0.010 \\
0.9954 & 1.000 & 1.000 ± 0.000 & 0.882 & 0.882 ± 0.011 & 0.882 & 0.882 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.905 & 0.906 ± 0.013 & 0.905 & 0.906 ± 0.013 & 0.991 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.005 & 0.903 & 0.906 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.903 & 0.906 ± 0.011 \\
0.9955 & 1.000 & 1.000 ± 0.000 & 0.875 & 0.876 ± 0.011 & 0.875 & 0.876 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.901 & 0.902 ± 0.014 & 0.901 & 0.902 ± 0.014 & 0.990 & 0.990 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.005 & 0.898 & 0.897 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.898 & 0.897 ± 0.010 \\
0.9956 & 1.000 & 1.000 ± 0.000 & 0.867 & 0.867 ± 0.010 & 0.867 & 0.867 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.895 & 0.896 ± 0.014 & 0.895 & 0.896 ± 0.014 & 0.989 & 0.988 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.988 ± 0.006 & 0.893 & 0.892 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.893 & 0.892 ± 0.013 \\
0.9957 & 1.000 & 1.000 ± 0.000 & 0.860 & 0.860 ± 0.010 & 0.860 & 0.860 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.890 & 0.889 ± 0.014 & 0.890 & 0.889 ± 0.014 & 0.988 & 0.988 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.006 & 0.887 & 0.887 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.887 & 0.887 ± 0.012 \\
0.9958 & 1.000 & 1.000 ± 0.000 & 0.851 & 0.851 ± 0.010 & 0.851 & 0.851 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.884 & 0.883 ± 0.014 & 0.884 & 0.883 ± 0.014 & 0.987 & 0.986 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.986 ± 0.006 & 0.881 & 0.881 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.881 & 0.881 ± 0.011 \\
0.9959 & 1.000 & 1.000 ± 0.000 & 0.842 & 0.844 ± 0.010 & 0.842 & 0.844 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.878 & 0.881 ± 0.012 & 0.878 & 0.881 ± 0.012 & 0.985 & 0.986 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.986 ± 0.006 & 0.874 & 0.876 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.874 & 0.876 ± 0.013 \\
0.9960 & 1.000 & 1.000 ± 0.000 & 0.833 & 0.832 ± 0.010 & 0.833 & 0.832 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.871 & 0.871 ± 0.013 & 0.871 & 0.871 ± 0.013 & 0.983 & 0.984 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.984 ± 0.006 & 0.867 & 0.867 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.867 & 0.867 ± 0.012 \\
0.9961 & 1.000 & 1.000 ± 0.000 & 0.823 & 0.822 ± 0.012 & 0.823 & 0.822 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.865 & 0.865 ± 0.015 & 0.865 & 0.864 ± 0.015 & 0.982 & 0.982 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.982 ± 0.007 & 0.860 & 0.859 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.860 & 0.859 ± 0.015 \\
0.9962 & 1.000 & 1.000 ± 0.000 & 0.812 & 0.810 ± 0.012 & 0.812 & 0.810 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.858 & 0.857 ± 0.016 & 0.858 & 0.857 ± 0.016 & 0.980 & 0.981 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.980 & 0.981 ± 0.007 & 0.852 & 0.851 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.852 & 0.851 ± 0.012 \\
0.9963 & 1.000 & 1.000 ± 0.000 & 0.801 & 0.800 ± 0.013 & 0.801 & 0.800 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.850 & 0.851 ± 0.013 & 0.850 & 0.851 ± 0.013 & 0.977 & 0.978 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.977 & 0.978 ± 0.007 & 0.843 & 0.843 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.843 & 0.843 ± 0.014 \\
0.9964 & 1.000 & 1.000 ± 0.000 & 0.789 & 0.788 ± 0.011 & 0.789 & 0.788 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.842 & 0.842 ± 0.012 & 0.842 & 0.842 ± 0.012 & 0.975 & 0.975 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.975 & 0.975 ± 0.009 & 0.835 & 0.835 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.835 & 0.835 ± 0.014 \\
0.9965 & 1.000 & 1.000 ± 0.000 & 0.776 & 0.776 ± 0.013 & 0.776 & 0.776 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.834 & 0.835 ± 0.015 & 0.834 & 0.835 ± 0.015 & 0.972 & 0.973 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.972 & 0.973 ± 0.009 & 0.825 & 0.826 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.825 & 0.826 ± 0.013 \\
0.9966 & 1.000 & 1.000 ± 0.000 & 0.763 & 0.762 ± 0.014 & 0.763 & 0.762 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.825 & 0.824 ± 0.017 & 0.825 & 0.824 ± 0.017 & 0.969 & 0.970 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.969 & 0.970 ± 0.009 & 0.815 & 0.817 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.815 & 0.817 ± 0.013 \\
0.9967 & 1.000 & 1.000 ± 0.000 & 0.749 & 0.747 ± 0.012 & 0.749 & 0.747 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.816 & 0.817 ± 0.015 & 0.816 & 0.817 ± 0.015 & 0.966 & 0.966 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.966 & 0.966 ± 0.010 & 0.805 & 0.804 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.805 & 0.804 ± 0.014 \\
0.9968 & 1.000 & 1.000 ± 0.000 & 0.733 & 0.731 ± 0.014 & 0.733 & 0.731 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.806 & 0.805 ± 0.017 & 0.806 & 0.805 ± 0.017 & 0.962 & 0.962 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.962 ± 0.010 & 0.794 & 0.794 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.794 & 0.794 ± 0.015 \\
0.9969 & 1.000 & 1.000 ± 0.000 & 0.718 & 0.718 ± 0.013 & 0.718 & 0.718 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.796 & 0.795 ± 0.017 & 0.796 & 0.795 ± 0.016 & 0.958 & 0.957 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.958 & 0.957 ± 0.010 & 0.782 & 0.777 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.782 & 0.777 ± 0.014 \\
0.9970 & 1.000 & 1.000 ± 0.000 & 0.701 & 0.702 ± 0.014 & 0.701 & 0.702 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.785 & 0.788 ± 0.016 & 0.785 & 0.788 ± 0.016 & 0.954 & 0.954 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.954 & 0.954 ± 0.013 & 0.769 & 0.769 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.769 & 0.769 ± 0.015 \\
0.9971 & 1.000 & 1.000 ± 0.000 & 0.683 & 0.685 ± 0.013 & 0.683 & 0.685 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.774 & 0.776 ± 0.015 & 0.774 & 0.776 ± 0.015 & 0.949 & 0.950 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.949 & 0.950 ± 0.013 & 0.756 & 0.757 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.756 & 0.757 ± 0.014 \\
0.9972 & 1.000 & 1.000 ± 0.000 & 0.665 & 0.665 ± 0.014 & 0.665 & 0.665 ± 0.014 & 1.000 & 1.000 ± 0.001 & 0.762 & 0.760 ± 0.017 & 0.762 & 0.760 ± 0.017 & 0.943 & 0.943 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.943 & 0.943 ± 0.011 & 0.742 & 0.739 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.742 & 0.739 ± 0.014 \\
0.9973 & 1.000 & 1.000 ± 0.000 & 0.645 & 0.647 ± 0.014 & 0.645 & 0.647 ± 0.014 & 1.000 & 1.000 ± 0.001 & 0.749 & 0.749 ± 0.018 & 0.749 & 0.749 ± 0.018 & 0.937 & 0.937 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.937 & 0.937 ± 0.012 & 0.726 & 0.726 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.726 & 0.726 ± 0.015 \\
0.9974 & 1.000 & 1.000 ± 0.000 & 0.625 & 0.625 ± 0.014 & 0.625 & 0.625 ± 0.014 & 1.000 & 1.000 ± 0.001 & 0.736 & 0.735 ± 0.017 & 0.736 & 0.735 ± 0.017 & 0.930 & 0.930 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.930 & 0.930 ± 0.015 & 0.710 & 0.710 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.710 & 0.710 ± 0.014 \\
0.9975 & 1.000 & 1.000 ± 0.000 & 0.604 & 0.607 ± 0.014 & 0.604 & 0.607 ± 0.014 & 1.000 & 0.999 ± 0.001 & 0.722 & 0.725 ± 0.018 & 0.722 & 0.724 ± 0.018 & 0.923 & 0.924 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.923 & 0.924 ± 0.014 & 0.693 & 0.691 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.693 & 0.691 ± 0.015 \\
0.9976 & 1.000 & 1.000 ± 0.000 & 0.581 & 0.584 ± 0.015 & 0.581 & 0.584 ± 0.015 & 0.999 & 1.000 ± 0.001 & 0.708 & 0.709 ± 0.019 & 0.707 & 0.709 ± 0.019 & 0.914 & 0.914 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.914 & 0.914 ± 0.015 & 0.675 & 0.676 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.675 & 0.676 ± 0.015 \\
0.9977 & 1.000 & 1.000 ± 0.000 & 0.557 & 0.558 ± 0.013 & 0.557 & 0.558 ± 0.013 & 0.999 & 0.999 ± 0.001 & 0.692 & 0.692 ± 0.018 & 0.691 & 0.691 ± 0.018 & 0.905 & 0.904 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.905 & 0.904 ± 0.018 & 0.655 & 0.656 ± 0.016 & 1.000 & 1.000 ± 0.000 & 0.655 & 0.656 ± 0.016 \\
0.9978 & 1.000 & 1.000 ± 0.000 & 0.533 & 0.534 ± 0.014 & 0.533 & 0.534 ± 0.014 & 0.999 & 0.999 ± 0.002 & 0.676 & 0.678 ± 0.020 & 0.675 & 0.677 ± 0.020 & 0.895 & 0.894 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.895 & 0.894 ± 0.017 & 0.635 & 0.635 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.635 & 0.635 ± 0.014 \\
0.9979 & 1.000 & 1.000 ± 0.000 & 0.508 & 0.506 ± 0.015 & 0.508 & 0.506 ± 0.015 & 0.998 & 0.998 ± 0.002 & 0.659 & 0.657 ± 0.021 & 0.658 & 0.655 ± 0.021 & 0.883 & 0.883 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.883 & 0.883 ± 0.017 & 0.613 & 0.615 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.613 & 0.615 ± 0.014 \\
0.9980 & 1.000 & 1.000 ± 0.000 & 0.481 & 0.480 ± 0.014 & 0.481 & 0.480 ± 0.014 & 0.998 & 0.997 ± 0.002 & 0.641 & 0.639 ± 0.018 & 0.640 & 0.637 ± 0.018 & 0.871 & 0.872 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.871 & 0.872 ± 0.020 & 0.590 & 0.590 ± 0.016 & 1.000 & 1.000 ± 0.000 & 0.590 & 0.590 ± 0.016 \\
0.9981 & 1.000 & 1.000 ± 0.000 & 0.454 & 0.457 ± 0.014 & 0.454 & 0.457 ± 0.014 & 0.997 & 0.997 ± 0.003 & 0.622 & 0.627 ± 0.021 & 0.620 & 0.625 ± 0.021 & 0.857 & 0.855 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.857 & 0.855 ± 0.018 & 0.566 & 0.565 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.566 & 0.565 ± 0.015 \\
0.9982 & 1.000 & 1.000 ± 0.000 & 0.426 & 0.427 ± 0.013 & 0.426 & 0.427 ± 0.013 & 0.996 & 0.996 ± 0.003 & 0.602 & 0.604 ± 0.021 & 0.599 & 0.602 ± 0.020 & 0.841 & 0.841 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.841 & 0.841 ± 0.020 & 0.539 & 0.540 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.539 & 0.540 ± 0.015 \\
0.9983 & 1.000 & 1.000 ± 0.000 & 0.397 & 0.396 ± 0.017 & 0.397 & 0.396 ± 0.017 & 0.995 & 0.995 ± 0.003 & 0.581 & 0.581 ± 0.022 & 0.578 & 0.578 ± 0.022 & 0.823 & 0.824 ± 0.025 & 1.000 & 1.000 ± 0.000 & 0.823 & 0.824 ± 0.025 & 0.511 & 0.511 ± 0.016 & 1.000 & 1.000 ± 0.000 & 0.511 & 0.511 ± 0.016 \\
0.9984 & 1.000 & 1.000 ± 0.000 & 0.367 & 0.365 ± 0.014 & 0.367 & 0.365 ± 0.014 & 0.993 & 0.993 ± 0.004 & 0.559 & 0.559 ± 0.020 & 0.555 & 0.556 ± 0.020 & 0.803 & 0.801 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.803 & 0.801 ± 0.022 & 0.482 & 0.482 ± 0.016 & 1.000 & 1.000 ± 0.000 & 0.482 & 0.482 ± 0.016 \\
0.9985 & 1.000 & 1.000 ± 0.000 & 0.338 & 0.334 ± 0.018 & 0.338 & 0.334 ± 0.018 & 0.990 & 0.989 ± 0.005 & 0.536 & 0.533 ± 0.026 & 0.531 & 0.528 ± 0.026 & 0.782 & 0.780 ± 0.027 & 1.000 & 1.000 ± 0.000 & 0.782 & 0.780 ± 0.027 & 0.451 & 0.451 ± 0.016 & 1.000 & 1.000 ± 0.000 & 0.451 & 0.451 ± 0.016 \\
0.9986 & 1.000 & 1.000 ± 0.000 & 0.307 & 0.307 ± 0.014 & 0.307 & 0.307 ± 0.014 & 0.986 & 0.987 ± 0.005 & 0.512 & 0.510 ± 0.022 & 0.505 & 0.503 ± 0.022 & 0.757 & 0.760 ± 0.024 & 1.000 & 1.000 ± 0.000 & 0.757 & 0.760 ± 0.024 & 0.419 & 0.421 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.419 & 0.421 ± 0.015 \\
0.9987 & 1.000 & 1.000 ± 0.000 & 0.276 & 0.276 ± 0.013 & 0.276 & 0.276 ± 0.013 & 0.982 & 0.982 ± 0.006 & 0.485 & 0.484 ± 0.022 & 0.477 & 0.476 ± 0.021 & 0.729 & 0.727 ± 0.027 & 1.000 & 1.000 ± 0.000 & 0.729 & 0.727 ± 0.027 & 0.384 & 0.384 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.384 & 0.384 ± 0.014 \\
0.9988 & 1.000 & 1.000 ± 0.000 & 0.246 & 0.244 ± 0.014 & 0.246 & 0.244 ± 0.014 & 0.975 & 0.975 ± 0.008 & 0.459 & 0.457 ± 0.023 & 0.447 & 0.445 ± 0.022 & 0.698 & 0.696 ± 0.030 & 1.000 & 1.000 ± 0.000 & 0.698 & 0.696 ± 0.030 & 0.349 & 0.346 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.349 & 0.346 ± 0.014 \\
0.9989 & 1.000 & 1.000 ± 0.000 & 0.215 & 0.216 ± 0.013 & 0.215 & 0.216 ± 0.013 & 0.966 & 0.965 ± 0.009 & 0.430 & 0.433 ± 0.022 & 0.416 & 0.418 ± 0.022 & 0.663 & 0.664 ± 0.034 & 1.000 & 1.000 ± 0.000 & 0.663 & 0.664 ± 0.034 & 0.311 & 0.311 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.311 & 0.311 ± 0.015 \\
0.9990 & 1.000 & 1.000 ± 0.000 & 0.185 & 0.185 ± 0.014 & 0.185 & 0.185 ± 0.014 & 0.954 & 0.954 ± 0.012 & 0.401 & 0.400 ± 0.025 & 0.382 & 0.382 ± 0.025 & 0.623 & 0.620 ± 0.034 & 1.000 & 1.000 ± 0.000 & 0.623 & 0.620 ± 0.034 & 0.273 & 0.271 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.273 & 0.271 ± 0.015 \\
0.9991 & 1.000 & 1.000 ± 0.000 & 0.156 & 0.155 ± 0.010 & 0.156 & 0.155 ± 0.010 & 0.937 & 0.937 ± 0.011 & 0.368 & 0.366 ± 0.022 & 0.345 & 0.342 ± 0.022 & 0.578 & 0.579 ± 0.031 & 1.000 & 1.000 ± 0.000 & 0.578 & 0.579 ± 0.031 & 0.233 & 0.234 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.233 & 0.234 ± 0.013 \\
0.9992 & 1.000 & 1.000 ± 0.000 & 0.128 & 0.131 ± 0.012 & 0.128 & 0.131 ± 0.012 & 0.914 & 0.916 ± 0.017 & 0.335 & 0.341 ± 0.025 & 0.307 & 0.311 ± 0.026 & 0.527 & 0.531 ± 0.039 & 1.000 & 1.000 ± 0.000 & 0.527 & 0.531 ± 0.039 & 0.194 & 0.194 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.194 & 0.194 ± 0.014 \\
0.9993 & 1.000 & 1.000 ± 0.000 & 0.102 & 0.102 ± 0.010 & 0.102 & 0.102 ± 0.010 & 0.884 & 0.882 ± 0.017 & 0.301 & 0.298 ± 0.024 & 0.266 & 0.263 ± 0.023 & 0.469 & 0.468 ± 0.042 & 1.000 & 1.000 ± 0.000 & 0.469 & 0.468 ± 0.042 & 0.154 & 0.154 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.154 & 0.154 ± 0.014 \\
0.9994 & 1.000 & 1.000 ± 0.000 & 0.078 & 0.079 ± 0.008 & 0.078 & 0.079 ± 0.008 & 0.842 & 0.843 ± 0.022 & 0.264 & 0.266 ± 0.021 & 0.222 & 0.224 ± 0.022 & 0.403 & 0.402 ± 0.038 & 1.000 & 1.000 ± 0.000 & 0.403 & 0.402 ± 0.038 & 0.116 & 0.116 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.116 & 0.116 ± 0.011 \\
0.9995 & 1.000 & 1.000 ± 0.000 & 0.056 & 0.056 ± 0.009 & 0.056 & 0.056 ± 0.009 & 0.785 & 0.784 ± 0.028 & 0.226 & 0.226 ± 0.028 & 0.177 & 0.177 ± 0.025 & 0.331 & 0.329 ± 0.043 & 1.000 & 1.000 ± 0.000 & 0.331 & 0.329 ± 0.043 & 0.081 & 0.081 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.081 & 0.081 ± 0.010 \\
0.9996 & 1.000 & 1.000 ± 0.000 & 0.037 & 0.037 ± 0.008 & 0.037 & 0.037 ± 0.008 & 0.707 & 0.707 ± 0.038 & 0.184 & 0.183 ± 0.027 & 0.130 & 0.129 ± 0.026 & 0.251 & 0.249 ± 0.047 & 1.000 & 1.000 ± 0.000 & 0.251 & 0.249 ± 0.047 & 0.050 & 0.050 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.050 & 0.050 ± 0.009 \\
0.9997 & 1.000 & 1.000 ± 0.000 & 0.021 & 0.020 ± 0.006 & 0.021 & 0.020 ± 0.006 & 0.602 & 0.607 ± 0.044 & 0.141 & 0.137 ± 0.028 & 0.085 & 0.082 ± 0.024 & 0.169 & 0.161 ± 0.050 & 1.000 & 1.000 ± 0.000 & 0.169 & 0.161 ± 0.050 & 0.025 & 0.024 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.025 & 0.024 ± 0.008 \\
0.9998 & 1.000 & 1.000 ± 0.000 & 0.010 & 0.010 ± 0.005 & 0.010 & 0.010 ± 0.005 & 0.459 & 0.450 ± 0.050 & 0.097 & 0.095 ± 0.028 & 0.044 & 0.044 ± 0.020 & 0.089 & 0.087 ± 0.040 & 1.000 & 1.000 ± 0.000 & 0.089 & 0.087 ± 0.040 & 0.009 & 0.009 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.009 & 0.009 ± 0.004 \\
0.9999 & 1.000 & 1.000 ± 0.000 & 0.003 & 0.002 ± 0.003 & 0.003 & 0.002 ± 0.003 & 0.264 & 0.257 ± 0.069 & 0.050 & 0.046 ± 0.027 & 0.013 & 0.013 ± 0.015 & 0.026 & 0.026 ± 0.032 & 1.000 & 1.000 ± 0.000 & 0.026 & 0.026 ± 0.032 & 0.001 & 0.001 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.001 & 0.001 ± 0.002 \\
\bottomrule
\end{tabular}


==> figures/theory_new/er/table.txt <==
\begin{tabular}{lllllllllllllllllllllllll}
\toprule
 & l1 predicted forward & l1 realized forward & l1 predicted backward & l1 realized backward & l1 predicted functional & l1 realized functional & l2 predicted forward & l2 realized forward & l2 predicted backward & l2 realized backward & l2 predicted functional & l2 realized functional & l3 predicted forward & l3 realized forward & l3 predicted backward & l3 realized backward & l3 predicted functional & l3 realized functional & l4 predicted forward & l4 realized forward & l4 predicted backward & l4 realized backward & l4 predicted functional & l4 realized functional \\
sparsity &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  \\
\midrule
0.9900 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9901 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9902 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9903 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9904 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9905 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9906 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9907 & 1.000 & 1.000 ± 0.000 & 1.000 & 0.999 ± 0.001 & 1.000 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9908 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9909 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.997 ± 0.002 & 0.998 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9910 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9911 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9912 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9913 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9914 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9915 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9916 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9917 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9918 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9919 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.995 ± 0.003 & 0.996 & 0.995 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9920 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.003 & 0.995 & 0.995 ± 0.003 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.000 \\
0.9921 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.004 & 0.995 & 0.995 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9922 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.001 & 0.998 & 0.998 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.003 & 0.995 & 0.995 ± 0.003 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9923 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.001 & 0.998 & 0.998 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.995 ± 0.003 & 0.994 & 0.995 ± 0.003 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9924 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 & 0.994 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9925 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.001 & 0.998 & 0.998 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.993 ± 0.004 & 0.994 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9926 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.004 & 0.993 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9927 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.004 & 0.993 & 0.993 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9928 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 0.999 ± 0.001 & 1.000 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.004 & 0.992 & 0.992 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9929 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.004 & 0.992 & 0.992 ± 0.004 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9930 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 1.000 & 0.999 ± 0.001 & 1.000 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.005 & 0.991 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9931 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.991 ± 0.005 & 0.990 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 1.000 & 1.000 ± 0.001 \\
0.9932 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.002 & 0.996 & 0.996 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.005 & 0.990 & 0.990 ± 0.005 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 \\
0.9933 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.002 & 0.996 & 0.996 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.005 & 0.989 & 0.989 ± 0.005 & 0.999 & 1.000 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 1.000 ± 0.001 \\
0.9934 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.002 & 0.996 & 0.996 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.986 ± 0.006 & 0.988 & 0.986 ± 0.006 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 \\
0.9935 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.002 & 0.995 & 0.995 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.005 & 0.987 & 0.987 ± 0.005 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 \\
0.9936 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.002 & 0.995 & 0.995 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.986 ± 0.005 & 0.987 & 0.986 ± 0.005 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 \\
0.9937 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.994 ± 0.003 & 0.995 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.001 & 0.999 & 0.999 ± 0.001 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.006 & 0.985 & 0.985 ± 0.006 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 \\
0.9938 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.003 & 0.994 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.984 ± 0.007 & 0.984 & 0.984 ± 0.007 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 \\
0.9939 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.994 ± 0.002 & 0.993 & 0.994 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.998 ± 0.002 & 0.999 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.984 ± 0.005 & 0.983 & 0.984 ± 0.005 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 \\
0.9940 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.003 & 0.993 & 0.993 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.999 ± 0.002 & 0.998 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.982 ± 0.007 & 0.982 & 0.982 ± 0.007 & 0.999 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.999 ± 0.002 \\
0.9941 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.003 & 0.992 & 0.992 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.001 & 0.980 & 0.980 ± 0.007 & 0.980 & 0.980 ± 0.007 & 0.999 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.999 & 0.998 ± 0.002 \\
0.9942 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.003 & 0.992 & 0.992 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.979 ± 0.007 & 0.979 & 0.979 ± 0.007 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 \\
0.9943 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.003 & 0.991 & 0.991 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.978 ± 0.007 & 0.978 & 0.978 ± 0.007 & 0.998 & 0.999 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.999 ± 0.002 \\
0.9944 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.991 ± 0.003 & 0.990 & 0.991 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.001 & 0.977 & 0.976 ± 0.006 & 0.977 & 0.976 ± 0.006 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 \\
0.9945 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.003 & 0.989 & 0.989 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.998 ± 0.002 & 0.997 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.001 & 0.975 & 0.975 ± 0.007 & 0.974 & 0.975 ± 0.007 & 0.998 & 0.998 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.998 & 0.998 ± 0.002 \\
0.9946 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.003 & 0.988 & 0.988 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.002 & 0.997 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.975 ± 0.008 & 0.973 & 0.974 ± 0.008 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 \\
0.9947 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.004 & 0.987 & 0.987 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.971 & 0.970 ± 0.007 & 0.971 & 0.970 ± 0.007 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 \\
0.9948 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.986 ± 0.004 & 0.986 & 0.986 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.997 ± 0.002 & 0.996 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.001 & 0.969 & 0.969 ± 0.008 & 0.969 & 0.969 ± 0.008 & 0.997 & 0.997 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.997 & 0.997 ± 0.003 \\
0.9949 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.004 & 0.985 & 0.985 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.997 ± 0.002 & 0.996 & 0.997 ± 0.002 & 1.000 & 1.000 ± 0.001 & 0.966 & 0.966 ± 0.008 & 0.966 & 0.966 ± 0.008 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 \\
0.9950 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.983 ± 0.004 & 0.983 & 0.983 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.003 & 0.995 & 0.995 ± 0.003 & 1.000 & 1.000 ± 0.001 & 0.964 & 0.965 ± 0.009 & 0.964 & 0.965 ± 0.009 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 \\
0.9951 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.982 ± 0.005 & 0.982 & 0.982 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.994 ± 0.003 & 0.994 & 0.994 ± 0.003 & 1.000 & 1.000 ± 0.001 & 0.962 & 0.963 ± 0.009 & 0.962 & 0.962 ± 0.009 & 0.996 & 0.996 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.996 & 0.996 ± 0.003 \\
0.9952 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.980 ± 0.004 & 0.981 & 0.980 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.993 ± 0.004 & 0.994 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.001 & 0.959 & 0.959 ± 0.011 & 0.959 & 0.959 ± 0.011 & 0.995 & 0.995 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.995 & 0.995 ± 0.003 \\
0.9953 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.978 ± 0.004 & 0.979 & 0.978 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.004 & 0.993 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.001 & 0.955 & 0.954 ± 0.011 & 0.955 & 0.954 ± 0.011 & 0.994 & 0.994 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.004 \\
0.9954 & 1.000 & 1.000 ± 0.000 & 0.977 & 0.978 ± 0.005 & 0.977 & 0.978 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.004 & 0.992 & 0.992 ± 0.004 & 1.000 & 0.999 ± 0.001 & 0.953 & 0.950 ± 0.010 & 0.952 & 0.950 ± 0.011 & 0.994 & 0.994 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.004 \\
0.9955 & 1.000 & 1.000 ± 0.000 & 0.975 & 0.974 ± 0.006 & 0.975 & 0.974 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.990 ± 0.005 & 0.991 & 0.990 ± 0.005 & 0.999 & 0.999 ± 0.001 & 0.950 & 0.948 ± 0.012 & 0.949 & 0.947 ± 0.012 & 0.993 & 0.993 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.004 \\
0.9956 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.972 ± 0.005 & 0.973 & 0.972 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.989 ± 0.005 & 0.990 & 0.989 ± 0.005 & 0.999 & 0.999 ± 0.001 & 0.947 & 0.947 ± 0.011 & 0.946 & 0.946 ± 0.011 & 0.992 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.991 ± 0.005 \\
0.9957 & 1.000 & 1.000 ± 0.000 & 0.970 & 0.970 ± 0.006 & 0.970 & 0.970 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.989 ± 0.005 & 0.988 & 0.989 ± 0.005 & 0.999 & 0.999 ± 0.001 & 0.943 & 0.942 ± 0.011 & 0.942 & 0.942 ± 0.011 & 0.991 & 0.991 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.005 \\
0.9958 & 1.000 & 1.000 ± 0.000 & 0.968 & 0.968 ± 0.007 & 0.968 & 0.968 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.005 & 0.987 & 0.987 ± 0.005 & 0.999 & 0.999 ± 0.001 & 0.938 & 0.937 ± 0.013 & 0.937 & 0.937 ± 0.014 & 0.990 & 0.990 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.006 \\
0.9959 & 1.000 & 1.000 ± 0.000 & 0.964 & 0.964 ± 0.005 & 0.964 & 0.964 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.006 & 0.985 & 0.985 ± 0.006 & 0.999 & 0.999 ± 0.002 & 0.935 & 0.935 ± 0.013 & 0.934 & 0.934 ± 0.013 & 0.989 & 0.989 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.005 \\
0.9960 & 1.000 & 1.000 ± 0.000 & 0.961 & 0.961 ± 0.007 & 0.961 & 0.961 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.983 ± 0.006 & 0.983 & 0.983 ± 0.006 & 0.999 & 0.998 ± 0.002 & 0.929 & 0.929 ± 0.011 & 0.928 & 0.928 ± 0.011 & 0.988 & 0.988 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.005 \\
0.9961 & 1.000 & 1.000 ± 0.000 & 0.957 & 0.956 ± 0.007 & 0.957 & 0.956 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.980 ± 0.006 & 0.981 & 0.980 ± 0.006 & 0.998 & 0.999 ± 0.002 & 0.925 & 0.922 ± 0.015 & 0.924 & 0.921 ± 0.015 & 0.986 & 0.987 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.987 ± 0.006 \\
0.9962 & 1.000 & 1.000 ± 0.000 & 0.954 & 0.952 ± 0.007 & 0.954 & 0.952 ± 0.007 & 1.000 & 1.000 ± 0.001 & 0.979 & 0.980 ± 0.006 & 0.979 & 0.980 ± 0.006 & 0.998 & 0.998 ± 0.002 & 0.919 & 0.920 ± 0.013 & 0.918 & 0.919 ± 0.013 & 0.985 & 0.985 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.006 \\
0.9963 & 1.000 & 1.000 ± 0.000 & 0.949 & 0.950 ± 0.007 & 0.949 & 0.950 ± 0.007 & 1.000 & 1.000 ± 0.001 & 0.976 & 0.975 ± 0.008 & 0.975 & 0.975 ± 0.008 & 0.998 & 0.998 ± 0.002 & 0.915 & 0.917 ± 0.013 & 0.913 & 0.915 ± 0.013 & 0.983 & 0.982 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.982 ± 0.007 \\
0.9964 & 1.000 & 1.000 ± 0.000 & 0.944 & 0.945 ± 0.008 & 0.944 & 0.945 ± 0.008 & 1.000 & 1.000 ± 0.001 & 0.973 & 0.973 ± 0.008 & 0.973 & 0.973 ± 0.008 & 0.997 & 0.997 ± 0.003 & 0.908 & 0.910 ± 0.014 & 0.906 & 0.907 ± 0.014 & 0.981 & 0.981 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.981 ± 0.006 \\
0.9965 & 1.000 & 1.000 ± 0.000 & 0.939 & 0.939 ± 0.008 & 0.939 & 0.939 ± 0.008 & 1.000 & 1.000 ± 0.001 & 0.969 & 0.969 ± 0.009 & 0.968 & 0.968 ± 0.009 & 0.997 & 0.997 ± 0.003 & 0.902 & 0.903 ± 0.015 & 0.899 & 0.900 ± 0.015 & 0.978 & 0.978 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.978 ± 0.008 \\
0.9966 & 1.000 & 1.000 ± 0.000 & 0.933 & 0.931 ± 0.008 & 0.933 & 0.931 ± 0.008 & 0.999 & 0.999 ± 0.001 & 0.965 & 0.965 ± 0.009 & 0.965 & 0.964 ± 0.010 & 0.996 & 0.996 ± 0.003 & 0.895 & 0.894 ± 0.018 & 0.891 & 0.890 ± 0.018 & 0.976 & 0.976 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.976 & 0.976 ± 0.009 \\
0.9967 & 1.000 & 1.000 ± 0.000 & 0.927 & 0.926 ± 0.010 & 0.927 & 0.926 ± 0.010 & 0.999 & 0.999 ± 0.001 & 0.960 & 0.960 ± 0.009 & 0.959 & 0.960 ± 0.008 & 0.996 & 0.996 ± 0.003 & 0.888 & 0.886 ± 0.017 & 0.884 & 0.882 ± 0.018 & 0.973 & 0.972 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.972 ± 0.010 \\
0.9968 & 1.000 & 1.000 ± 0.000 & 0.920 & 0.919 ± 0.009 & 0.920 & 0.919 ± 0.009 & 0.999 & 0.999 ± 0.001 & 0.955 & 0.956 ± 0.008 & 0.954 & 0.955 ± 0.008 & 0.995 & 0.995 ± 0.003 & 0.881 & 0.880 ± 0.016 & 0.876 & 0.876 ± 0.016 & 0.970 & 0.969 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.970 & 0.969 ± 0.010 \\
0.9969 & 1.000 & 1.000 ± 0.000 & 0.911 & 0.912 ± 0.010 & 0.911 & 0.912 ± 0.010 & 0.999 & 0.999 ± 0.001 & 0.948 & 0.949 ± 0.011 & 0.947 & 0.948 ± 0.011 & 0.994 & 0.994 ± 0.004 & 0.872 & 0.872 ± 0.016 & 0.867 & 0.866 ± 0.016 & 0.966 & 0.966 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.966 & 0.966 ± 0.009 \\
0.9970 & 1.000 & 1.000 ± 0.000 & 0.903 & 0.904 ± 0.010 & 0.903 & 0.904 ± 0.010 & 0.999 & 0.999 ± 0.001 & 0.942 & 0.943 ± 0.014 & 0.941 & 0.941 ± 0.014 & 0.993 & 0.993 ± 0.004 & 0.864 & 0.862 ± 0.017 & 0.857 & 0.856 ± 0.017 & 0.962 & 0.961 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.961 ± 0.012 \\
0.9971 & 1.000 & 1.000 ± 0.000 & 0.892 & 0.893 ± 0.011 & 0.892 & 0.893 ± 0.011 & 0.998 & 0.999 ± 0.001 & 0.934 & 0.934 ± 0.012 & 0.932 & 0.932 ± 0.012 & 0.991 & 0.991 ± 0.005 & 0.852 & 0.856 ± 0.018 & 0.844 & 0.848 ± 0.018 & 0.957 & 0.958 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.957 & 0.958 ± 0.011 \\
0.9972 & 1.000 & 1.000 ± 0.000 & 0.881 & 0.880 ± 0.011 & 0.881 & 0.880 ± 0.011 & 0.998 & 0.998 ± 0.002 & 0.925 & 0.925 ± 0.013 & 0.923 & 0.923 ± 0.013 & 0.990 & 0.990 ± 0.005 & 0.841 & 0.841 ± 0.017 & 0.833 & 0.833 ± 0.017 & 0.953 & 0.954 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.953 & 0.954 ± 0.012 \\
0.9973 & 1.000 & 1.000 ± 0.000 & 0.869 & 0.868 ± 0.014 & 0.869 & 0.868 ± 0.014 & 0.997 & 0.997 ± 0.002 & 0.916 & 0.915 ± 0.016 & 0.914 & 0.912 ± 0.016 & 0.988 & 0.988 ± 0.006 & 0.833 & 0.831 ± 0.016 & 0.823 & 0.820 ± 0.017 & 0.947 & 0.946 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.947 & 0.946 ± 0.013 \\
0.9974 & 1.000 & 1.000 ± 0.000 & 0.856 & 0.858 ± 0.013 & 0.856 & 0.858 ± 0.013 & 0.997 & 0.997 ± 0.002 & 0.905 & 0.904 ± 0.015 & 0.902 & 0.901 ± 0.014 & 0.986 & 0.986 ± 0.006 & 0.821 & 0.821 ± 0.020 & 0.810 & 0.810 ± 0.021 & 0.940 & 0.941 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.940 & 0.941 ± 0.013 \\
0.9975 & 1.000 & 1.000 ± 0.000 & 0.839 & 0.837 ± 0.015 & 0.839 & 0.837 ± 0.015 & 0.996 & 0.996 ± 0.002 & 0.891 & 0.893 ± 0.018 & 0.888 & 0.889 ± 0.018 & 0.983 & 0.983 ± 0.008 & 0.808 & 0.811 ± 0.022 & 0.794 & 0.797 ± 0.022 & 0.933 & 0.932 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.933 & 0.932 ± 0.014 \\
0.9976 & 1.000 & 1.000 ± 0.000 & 0.823 & 0.823 ± 0.014 & 0.823 & 0.823 ± 0.014 & 0.995 & 0.995 ± 0.003 & 0.877 & 0.878 ± 0.017 & 0.872 & 0.873 ± 0.017 & 0.980 & 0.980 ± 0.006 & 0.796 & 0.796 ± 0.026 & 0.780 & 0.780 ± 0.026 & 0.924 & 0.924 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.924 & 0.924 ± 0.015 \\
0.9977 & 1.000 & 1.000 ± 0.000 & 0.804 & 0.805 ± 0.015 & 0.804 & 0.805 ± 0.015 & 0.994 & 0.994 ± 0.003 & 0.861 & 0.860 ± 0.018 & 0.855 & 0.855 ± 0.018 & 0.977 & 0.977 ± 0.007 & 0.780 & 0.780 ± 0.017 & 0.762 & 0.761 ± 0.018 & 0.915 & 0.916 ± 0.016 & 1.000 & 1.000 ± 0.000 & 0.915 & 0.916 ± 0.016 \\
0.9978 & 1.000 & 1.000 ± 0.000 & 0.783 & 0.782 ± 0.017 & 0.783 & 0.782 ± 0.017 & 0.992 & 0.992 ± 0.003 & 0.844 & 0.845 ± 0.020 & 0.837 & 0.838 ± 0.019 & 0.973 & 0.974 ± 0.009 & 0.766 & 0.767 ± 0.019 & 0.745 & 0.748 ± 0.020 & 0.905 & 0.906 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.905 & 0.906 ± 0.017 \\
0.9979 & 1.000 & 1.000 ± 0.000 & 0.757 & 0.758 ± 0.016 & 0.757 & 0.758 ± 0.016 & 0.990 & 0.990 ± 0.003 & 0.822 & 0.822 ± 0.020 & 0.814 & 0.813 ± 0.020 & 0.967 & 0.966 ± 0.010 & 0.745 & 0.745 ± 0.023 & 0.721 & 0.720 ± 0.024 & 0.893 & 0.894 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.893 & 0.894 ± 0.018 \\
0.9980 & 1.000 & 1.000 ± 0.000 & 0.732 & 0.734 ± 0.017 & 0.732 & 0.734 ± 0.017 & 0.988 & 0.988 ± 0.004 & 0.800 & 0.799 ± 0.021 & 0.790 & 0.790 ± 0.022 & 0.961 & 0.962 ± 0.010 & 0.734 & 0.733 ± 0.022 & 0.706 & 0.705 ± 0.022 & 0.878 & 0.881 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.878 & 0.881 ± 0.018 \\
0.9981 & 1.000 & 1.000 ± 0.000 & 0.701 & 0.700 ± 0.018 & 0.701 & 0.700 ± 0.018 & 0.985 & 0.985 ± 0.005 & 0.775 & 0.776 ± 0.021 & 0.763 & 0.764 ± 0.020 & 0.954 & 0.952 ± 0.011 & 0.714 & 0.714 ± 0.022 & 0.681 & 0.680 ± 0.023 & 0.864 & 0.863 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.864 & 0.863 ± 0.023 \\
0.9982 & 1.000 & 1.000 ± 0.000 & 0.671 & 0.672 ± 0.018 & 0.671 & 0.672 ± 0.018 & 0.981 & 0.980 ± 0.006 & 0.749 & 0.750 ± 0.023 & 0.735 & 0.735 ± 0.023 & 0.945 & 0.946 ± 0.012 & 0.698 & 0.697 ± 0.023 & 0.660 & 0.659 ± 0.024 & 0.847 & 0.847 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.847 & 0.847 ± 0.020 \\
0.9983 & 1.000 & 1.000 ± 0.000 & 0.632 & 0.633 ± 0.020 & 0.632 & 0.633 ± 0.020 & 0.976 & 0.977 ± 0.006 & 0.715 & 0.713 ± 0.026 & 0.698 & 0.696 ± 0.025 & 0.935 & 0.933 ± 0.014 & 0.672 & 0.673 ± 0.027 & 0.628 & 0.629 ± 0.027 & 0.826 & 0.826 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.826 & 0.826 ± 0.022 \\
0.9984 & 1.000 & 1.000 ± 0.000 & 0.591 & 0.590 ± 0.021 & 0.591 & 0.590 ± 0.021 & 0.970 & 0.970 ± 0.007 & 0.681 & 0.680 ± 0.026 & 0.661 & 0.660 ± 0.027 & 0.921 & 0.919 ± 0.016 & 0.652 & 0.651 ± 0.026 & 0.601 & 0.599 ± 0.027 & 0.801 & 0.804 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.801 & 0.804 ± 0.023 \\
0.9985 & 1.000 & 1.000 ± 0.000 & 0.547 & 0.546 ± 0.021 & 0.547 & 0.546 ± 0.021 & 0.963 & 0.963 ± 0.008 & 0.645 & 0.645 ± 0.028 & 0.621 & 0.621 ± 0.028 & 0.906 & 0.906 ± 0.015 & 0.627 & 0.631 ± 0.029 & 0.568 & 0.572 ± 0.030 & 0.776 & 0.779 ± 0.029 & 1.000 & 1.000 ± 0.000 & 0.776 & 0.779 ± 0.029 \\
0.9986 & 1.000 & 1.000 ± 0.000 & 0.499 & 0.499 ± 0.022 & 0.499 & 0.499 ± 0.022 & 0.954 & 0.955 ± 0.010 & 0.601 & 0.600 ± 0.029 & 0.573 & 0.573 ± 0.028 & 0.889 & 0.888 ± 0.018 & 0.602 & 0.603 ± 0.030 & 0.535 & 0.536 ± 0.027 & 0.742 & 0.738 ± 0.030 & 1.000 & 1.000 ± 0.000 & 0.742 & 0.738 ± 0.030 \\
0.9987 & 1.000 & 1.000 ± 0.000 & 0.452 & 0.452 ± 0.024 & 0.452 & 0.452 ± 0.024 & 0.942 & 0.944 ± 0.010 & 0.560 & 0.560 ± 0.031 & 0.527 & 0.529 ± 0.031 & 0.868 & 0.866 ± 0.020 & 0.573 & 0.575 ± 0.028 & 0.498 & 0.498 ± 0.025 & 0.711 & 0.709 ± 0.027 & 1.000 & 1.000 ± 0.000 & 0.711 & 0.709 ± 0.027 \\
0.9988 & 1.000 & 1.000 ± 0.000 & 0.398 & 0.400 ± 0.022 & 0.398 & 0.400 ± 0.022 & 0.928 & 0.928 ± 0.012 & 0.514 & 0.519 ± 0.025 & 0.477 & 0.481 ± 0.024 & 0.840 & 0.837 ± 0.021 & 0.548 & 0.549 ± 0.027 & 0.460 & 0.461 ± 0.026 & 0.670 & 0.671 ± 0.029 & 1.000 & 1.000 ± 0.000 & 0.670 & 0.671 ± 0.029 \\
0.9989 & 1.000 & 1.000 ± 0.000 & 0.342 & 0.344 ± 0.023 & 0.342 & 0.344 ± 0.023 & 0.910 & 0.912 ± 0.014 & 0.460 & 0.463 ± 0.030 & 0.419 & 0.422 ± 0.027 & 0.808 & 0.808 ± 0.021 & 0.515 & 0.518 ± 0.027 & 0.416 & 0.417 ± 0.027 & 0.621 & 0.624 ± 0.033 & 1.000 & 1.000 ± 0.000 & 0.621 & 0.624 ± 0.033 \\
0.9990 & 1.000 & 1.000 ± 0.000 & 0.287 & 0.288 ± 0.023 & 0.287 & 0.288 ± 0.023 & 0.888 & 0.888 ± 0.014 & 0.413 & 0.412 ± 0.032 & 0.367 & 0.366 ± 0.030 & 0.767 & 0.766 ± 0.024 & 0.484 & 0.484 ± 0.033 & 0.371 & 0.370 ± 0.028 & 0.570 & 0.571 ± 0.033 & 1.000 & 1.000 ± 0.000 & 0.570 & 0.571 ± 0.033 \\
0.9991 & 1.000 & 1.000 ± 0.000 & 0.232 & 0.233 ± 0.023 & 0.232 & 0.233 ± 0.023 & 0.861 & 0.860 ± 0.017 & 0.357 & 0.359 ± 0.035 & 0.308 & 0.309 ± 0.031 & 0.720 & 0.722 ± 0.031 & 0.444 & 0.446 ± 0.034 & 0.320 & 0.322 ± 0.031 & 0.512 & 0.517 ± 0.041 & 1.000 & 1.000 ± 0.000 & 0.512 & 0.517 ± 0.041 \\
0.9992 & 1.000 & 1.000 ± 0.000 & 0.180 & 0.178 ± 0.019 & 0.180 & 0.178 ± 0.019 & 0.826 & 0.821 ± 0.017 & 0.302 & 0.302 ± 0.029 & 0.249 & 0.247 ± 0.025 & 0.663 & 0.662 ± 0.030 & 0.409 & 0.407 ± 0.032 & 0.271 & 0.269 ± 0.026 & 0.442 & 0.442 ± 0.036 & 1.000 & 1.000 ± 0.000 & 0.442 & 0.442 ± 0.036 \\
0.9993 & 1.000 & 1.000 ± 0.000 & 0.133 & 0.134 ± 0.020 & 0.133 & 0.134 ± 0.020 & 0.786 & 0.788 ± 0.024 & 0.249 & 0.249 ± 0.031 & 0.195 & 0.197 ± 0.027 & 0.594 & 0.595 ± 0.034 & 0.369 & 0.370 ± 0.033 & 0.219 & 0.220 ± 0.027 & 0.369 & 0.373 ± 0.046 & 1.000 & 1.000 ± 0.000 & 0.369 & 0.373 ± 0.046 \\
0.9994 & 1.000 & 1.000 ± 0.000 & 0.090 & 0.091 ± 0.014 & 0.090 & 0.091 ± 0.014 & 0.734 & 0.736 ± 0.023 & 0.191 & 0.192 ± 0.025 & 0.140 & 0.140 ± 0.020 & 0.516 & 0.516 ± 0.031 & 0.323 & 0.321 ± 0.034 & 0.167 & 0.166 ± 0.024 & 0.287 & 0.283 ± 0.032 & 1.000 & 1.000 ± 0.000 & 0.287 & 0.283 ± 0.032 \\
0.9995 & 1.000 & 1.000 ± 0.000 & 0.058 & 0.058 ± 0.013 & 0.058 & 0.058 ± 0.013 & 0.665 & 0.666 ± 0.026 & 0.144 & 0.144 ± 0.024 & 0.096 & 0.095 ± 0.019 & 0.424 & 0.420 ± 0.038 & 0.282 & 0.279 ± 0.031 & 0.120 & 0.119 ± 0.020 & 0.208 & 0.206 ± 0.038 & 1.000 & 1.000 ± 0.000 & 0.208 & 0.206 ± 0.038 \\
0.9996 & 1.000 & 1.000 ± 0.000 & 0.031 & 0.032 ± 0.009 & 0.031 & 0.032 ± 0.009 & 0.582 & 0.581 ± 0.029 & 0.096 & 0.100 ± 0.022 & 0.056 & 0.058 ± 0.016 & 0.316 & 0.319 ± 0.035 & 0.230 & 0.234 ± 0.034 & 0.073 & 0.076 ± 0.019 & 0.129 & 0.133 ± 0.033 & 1.000 & 1.000 ± 0.000 & 0.129 & 0.133 ± 0.033 \\
0.9997 & 1.000 & 1.000 ± 0.000 & 0.014 & 0.014 ± 0.006 & 0.014 & 0.014 ± 0.006 & 0.485 & 0.487 ± 0.038 & 0.058 & 0.058 ± 0.018 & 0.028 & 0.029 ± 0.012 & 0.211 & 0.211 ± 0.041 & 0.180 & 0.180 ± 0.036 & 0.038 & 0.039 ± 0.015 & 0.068 & 0.070 ± 0.026 & 1.000 & 1.000 ± 0.000 & 0.068 & 0.070 ± 0.026 \\
0.9998 & 1.000 & 1.000 ± 0.000 & 0.004 & 0.004 ± 0.003 & 0.004 & 0.004 ± 0.003 & 0.354 & 0.352 ± 0.039 & 0.027 & 0.025 ± 0.014 & 0.009 & 0.009 ± 0.007 & 0.110 & 0.111 ± 0.038 & 0.124 & 0.126 ± 0.034 & 0.014 & 0.014 ± 0.011 & 0.024 & 0.025 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.024 & 0.025 ± 0.020 \\
0.9999 & 1.000 & 1.000 ± 0.000 & 0.001 & 0.000 ± 0.001 & 0.001 & 0.000 ± 0.001 & 0.197 & 0.201 ± 0.044 & 0.007 & 0.008 ± 0.010 & 0.001 & 0.001 ± 0.004 & 0.032 & 0.032 ± 0.020 & 0.064 & 0.068 ± 0.033 & 0.002 & 0.001 ± 0.006 & 0.004 & 0.002 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.004 & 0.002 ± 0.009 \\
\bottomrule
\end{tabular}


==> figures/theory_new/uniform/table.txt <==
\begin{tabular}{lllllllllllllllllllllllll}
\toprule
 & l1 predicted forward & l1 realized forward & l1 predicted backward & l1 realized backward & l1 predicted functional & l1 realized functional & l2 predicted forward & l2 realized forward & l2 predicted backward & l2 realized backward & l2 predicted functional & l2 realized functional & l3 predicted forward & l3 realized forward & l3 predicted backward & l3 realized backward & l3 predicted functional & l3 realized functional & l4 predicted forward & l4 realized forward & l4 predicted backward & l4 realized backward & l4 predicted functional & l4 realized functional \\
sparsity &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  &  \\
\midrule
0.9900 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.002 & 0.993 & 0.993 ± 0.002 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.960 ± 0.010 & 0.962 & 0.960 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.634 & 0.635 ± 0.016 & 0.634 & 0.635 ± 0.016 & 0.994 & 0.994 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.005 \\
0.9901 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.993 ± 0.003 & 0.992 & 0.993 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.960 & 0.960 ± 0.009 & 0.960 & 0.960 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.630 & 0.629 ± 0.016 & 0.630 & 0.629 ± 0.016 & 0.994 & 0.995 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.995 ± 0.004 \\
0.9902 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.003 & 0.992 & 0.992 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.957 & 0.957 ± 0.009 & 0.957 & 0.957 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.626 & 0.628 ± 0.018 & 0.626 & 0.628 ± 0.018 & 0.994 & 0.994 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.994 & 0.994 ± 0.005 \\
0.9903 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.992 ± 0.003 & 0.991 & 0.992 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.955 & 0.955 ± 0.011 & 0.955 & 0.955 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.622 & 0.623 ± 0.018 & 0.622 & 0.623 ± 0.018 & 0.993 & 0.992 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.992 ± 0.006 \\
0.9904 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.003 & 0.991 & 0.991 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.953 & 0.952 ± 0.010 & 0.953 & 0.952 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.618 & 0.619 ± 0.016 & 0.618 & 0.619 ± 0.016 & 0.993 & 0.993 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.993 & 0.993 ± 0.005 \\
0.9905 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.003 & 0.990 & 0.990 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.950 & 0.950 ± 0.010 & 0.950 & 0.950 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.615 & 0.615 ± 0.018 & 0.615 & 0.615 ± 0.018 & 0.992 & 0.993 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.993 ± 0.005 \\
0.9906 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.003 & 0.990 & 0.990 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.948 & 0.947 ± 0.011 & 0.948 & 0.947 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.611 & 0.611 ± 0.018 & 0.611 & 0.610 ± 0.018 & 0.992 & 0.992 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.992 ± 0.006 \\
0.9907 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.989 ± 0.003 & 0.989 & 0.989 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.945 & 0.945 ± 0.011 & 0.945 & 0.945 ± 0.011 & 1.000 & 1.000 ± 0.001 & 0.607 & 0.607 ± 0.017 & 0.607 & 0.607 ± 0.017 & 0.992 & 0.991 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.992 & 0.991 ± 0.006 \\
0.9908 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.989 ± 0.003 & 0.988 & 0.989 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.942 & 0.943 ± 0.011 & 0.942 & 0.943 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.603 & 0.605 ± 0.015 & 0.603 & 0.605 ± 0.015 & 0.991 & 0.990 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.990 ± 0.006 \\
0.9909 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.988 ± 0.003 & 0.988 & 0.988 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.939 & 0.941 ± 0.012 & 0.939 & 0.941 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.598 & 0.600 ± 0.017 & 0.598 & 0.600 ± 0.017 & 0.991 & 0.991 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.991 & 0.991 ± 0.006 \\
0.9910 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.003 & 0.987 & 0.987 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.936 & 0.937 ± 0.011 & 0.936 & 0.937 ± 0.011 & 1.000 & 1.000 ± 0.001 & 0.594 & 0.596 ± 0.018 & 0.594 & 0.595 ± 0.018 & 0.990 & 0.990 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.990 ± 0.006 \\
0.9911 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.986 ± 0.004 & 0.986 & 0.986 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.933 & 0.930 ± 0.011 & 0.933 & 0.930 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.590 & 0.589 ± 0.018 & 0.590 & 0.589 ± 0.018 & 0.990 & 0.989 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.990 & 0.989 ± 0.007 \\
0.9912 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.986 ± 0.004 & 0.985 & 0.986 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.930 & 0.931 ± 0.012 & 0.930 & 0.931 ± 0.012 & 1.000 & 1.000 ± 0.001 & 0.586 & 0.587 ± 0.016 & 0.586 & 0.586 ± 0.016 & 0.989 & 0.990 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.990 ± 0.006 \\
0.9913 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.985 ± 0.003 & 0.984 & 0.985 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.926 & 0.926 ± 0.011 & 0.926 & 0.926 ± 0.011 & 1.000 & 1.000 ± 0.001 & 0.582 & 0.581 ± 0.017 & 0.582 & 0.581 ± 0.017 & 0.989 & 0.988 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.989 & 0.988 ± 0.008 \\
0.9914 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.983 ± 0.003 & 0.983 & 0.983 ± 0.003 & 1.000 & 1.000 ± 0.000 & 0.922 & 0.924 ± 0.013 & 0.922 & 0.924 ± 0.013 & 1.000 & 1.000 ± 0.001 & 0.578 & 0.579 ± 0.017 & 0.578 & 0.579 ± 0.017 & 0.988 & 0.989 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.988 & 0.989 ± 0.006 \\
0.9915 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.982 ± 0.004 & 0.982 & 0.982 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.919 & 0.920 ± 0.012 & 0.919 & 0.920 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.574 & 0.575 ± 0.018 & 0.574 & 0.575 ± 0.018 & 0.987 & 0.988 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.988 ± 0.007 \\
0.9916 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.980 ± 0.004 & 0.981 & 0.980 ± 0.004 & 1.000 & 1.000 ± 0.000 & 0.915 & 0.913 ± 0.013 & 0.915 & 0.913 ± 0.013 & 1.000 & 1.000 ± 0.001 & 0.570 & 0.567 ± 0.017 & 0.570 & 0.567 ± 0.017 & 0.987 & 0.987 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.987 & 0.987 ± 0.008 \\
0.9917 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.980 ± 0.005 & 0.979 & 0.980 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.910 & 0.910 ± 0.013 & 0.910 & 0.910 ± 0.013 & 1.000 & 1.000 ± 0.001 & 0.565 & 0.564 ± 0.018 & 0.565 & 0.564 ± 0.018 & 0.986 & 0.986 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.986 & 0.986 ± 0.007 \\
0.9918 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.977 ± 0.005 & 0.978 & 0.977 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.906 & 0.904 ± 0.015 & 0.906 & 0.904 ± 0.015 & 1.000 & 1.000 ± 0.001 & 0.560 & 0.562 ± 0.017 & 0.560 & 0.562 ± 0.017 & 0.985 & 0.985 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.985 & 0.985 ± 0.008 \\
0.9919 & 1.000 & 1.000 ± 0.000 & 0.977 & 0.976 ± 0.005 & 0.977 & 0.976 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.901 & 0.900 ± 0.014 & 0.901 & 0.900 ± 0.014 & 1.000 & 1.000 ± 0.001 & 0.556 & 0.554 ± 0.016 & 0.556 & 0.554 ± 0.016 & 0.984 & 0.983 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.983 ± 0.009 \\
0.9920 & 1.000 & 1.000 ± 0.000 & 0.975 & 0.974 ± 0.006 & 0.975 & 0.974 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.897 & 0.895 ± 0.015 & 0.897 & 0.895 ± 0.015 & 1.000 & 1.000 ± 0.001 & 0.552 & 0.553 ± 0.018 & 0.551 & 0.553 ± 0.018 & 0.984 & 0.985 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.984 & 0.985 ± 0.008 \\
0.9921 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.973 ± 0.005 & 0.973 & 0.973 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.891 & 0.892 ± 0.017 & 0.891 & 0.892 ± 0.017 & 1.000 & 1.000 ± 0.001 & 0.547 & 0.546 ± 0.019 & 0.547 & 0.546 ± 0.019 & 0.983 & 0.982 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.983 & 0.982 ± 0.009 \\
0.9922 & 1.000 & 1.000 ± 0.000 & 0.971 & 0.970 ± 0.006 & 0.971 & 0.970 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.886 & 0.883 ± 0.015 & 0.886 & 0.883 ± 0.015 & 1.000 & 1.000 ± 0.001 & 0.543 & 0.540 ± 0.016 & 0.542 & 0.539 ± 0.016 & 0.982 & 0.982 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.982 & 0.982 ± 0.008 \\
0.9923 & 1.000 & 1.000 ± 0.000 & 0.969 & 0.970 ± 0.005 & 0.969 & 0.970 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.881 & 0.881 ± 0.015 & 0.881 & 0.881 ± 0.015 & 1.000 & 1.000 ± 0.001 & 0.538 & 0.539 ± 0.016 & 0.538 & 0.539 ± 0.016 & 0.981 & 0.980 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.981 & 0.980 ± 0.010 \\
0.9924 & 1.000 & 1.000 ± 0.000 & 0.967 & 0.967 ± 0.006 & 0.967 & 0.967 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.876 & 0.877 ± 0.016 & 0.876 & 0.877 ± 0.016 & 1.000 & 1.000 ± 0.001 & 0.534 & 0.534 ± 0.016 & 0.533 & 0.534 ± 0.016 & 0.980 & 0.978 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.980 & 0.978 ± 0.009 \\
0.9925 & 1.000 & 1.000 ± 0.000 & 0.965 & 0.965 ± 0.006 & 0.965 & 0.965 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.869 & 0.870 ± 0.015 & 0.869 & 0.870 ± 0.015 & 1.000 & 1.000 ± 0.001 & 0.528 & 0.526 ± 0.017 & 0.528 & 0.526 ± 0.017 & 0.979 & 0.978 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.979 & 0.978 ± 0.011 \\
0.9926 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.963 ± 0.005 & 0.962 & 0.963 ± 0.005 & 1.000 & 1.000 ± 0.000 & 0.863 & 0.861 ± 0.016 & 0.863 & 0.861 ± 0.016 & 1.000 & 1.000 ± 0.001 & 0.523 & 0.520 ± 0.016 & 0.523 & 0.520 ± 0.016 & 0.978 & 0.978 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.978 & 0.978 ± 0.010 \\
0.9927 & 1.000 & 1.000 ± 0.000 & 0.960 & 0.960 ± 0.006 & 0.960 & 0.960 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.857 & 0.857 ± 0.017 & 0.857 & 0.857 ± 0.017 & 0.999 & 1.000 ± 0.001 & 0.519 & 0.518 ± 0.017 & 0.518 & 0.518 ± 0.017 & 0.976 & 0.976 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.976 & 0.976 ± 0.010 \\
0.9928 & 1.000 & 1.000 ± 0.000 & 0.957 & 0.958 ± 0.006 & 0.957 & 0.958 ± 0.006 & 1.000 & 1.000 ± 0.000 & 0.851 & 0.851 ± 0.016 & 0.851 & 0.851 ± 0.016 & 0.999 & 1.000 ± 0.001 & 0.514 & 0.514 ± 0.016 & 0.514 & 0.513 ± 0.016 & 0.975 & 0.976 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.975 & 0.976 ± 0.011 \\
0.9929 & 1.000 & 1.000 ± 0.000 & 0.954 & 0.954 ± 0.007 & 0.954 & 0.954 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.844 & 0.845 ± 0.018 & 0.844 & 0.845 ± 0.018 & 0.999 & 0.999 ± 0.001 & 0.509 & 0.510 ± 0.020 & 0.509 & 0.510 ± 0.020 & 0.974 & 0.973 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.974 & 0.973 ± 0.011 \\
0.9930 & 1.000 & 1.000 ± 0.000 & 0.951 & 0.951 ± 0.007 & 0.951 & 0.951 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.837 & 0.838 ± 0.018 & 0.837 & 0.838 ± 0.018 & 0.999 & 0.999 ± 0.002 & 0.504 & 0.505 ± 0.017 & 0.504 & 0.504 ± 0.017 & 0.973 & 0.973 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.973 & 0.973 ± 0.012 \\
0.9931 & 1.000 & 1.000 ± 0.000 & 0.947 & 0.948 ± 0.008 & 0.947 & 0.948 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.830 & 0.834 ± 0.017 & 0.830 & 0.834 ± 0.017 & 0.999 & 0.999 ± 0.002 & 0.499 & 0.503 ± 0.019 & 0.499 & 0.502 ± 0.019 & 0.971 & 0.972 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.971 & 0.972 ± 0.012 \\
0.9932 & 1.000 & 1.000 ± 0.000 & 0.943 & 0.944 ± 0.007 & 0.943 & 0.944 ± 0.007 & 1.000 & 1.000 ± 0.000 & 0.822 & 0.822 ± 0.018 & 0.822 & 0.822 ± 0.018 & 0.999 & 0.999 ± 0.001 & 0.494 & 0.493 ± 0.017 & 0.494 & 0.493 ± 0.017 & 0.969 & 0.972 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.969 & 0.972 ± 0.011 \\
0.9933 & 1.000 & 1.000 ± 0.000 & 0.939 & 0.940 ± 0.008 & 0.939 & 0.940 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.814 & 0.818 ± 0.019 & 0.814 & 0.818 ± 0.019 & 0.999 & 0.999 ± 0.001 & 0.489 & 0.490 ± 0.019 & 0.489 & 0.489 ± 0.018 & 0.968 & 0.968 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.968 & 0.968 ± 0.011 \\
0.9934 & 1.000 & 1.000 ± 0.000 & 0.935 & 0.935 ± 0.008 & 0.935 & 0.935 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.806 & 0.807 ± 0.018 & 0.806 & 0.807 ± 0.018 & 0.999 & 0.999 ± 0.002 & 0.483 & 0.486 ± 0.017 & 0.483 & 0.485 ± 0.017 & 0.966 & 0.967 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.966 & 0.967 ± 0.010 \\
0.9935 & 1.000 & 1.000 ± 0.000 & 0.930 & 0.931 ± 0.008 & 0.930 & 0.931 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.797 & 0.799 ± 0.019 & 0.797 & 0.799 ± 0.019 & 0.999 & 0.998 ± 0.002 & 0.478 & 0.479 ± 0.017 & 0.478 & 0.478 ± 0.017 & 0.964 & 0.965 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.964 & 0.965 ± 0.013 \\
0.9936 & 1.000 & 1.000 ± 0.000 & 0.925 & 0.926 ± 0.008 & 0.925 & 0.926 ± 0.008 & 1.000 & 1.000 ± 0.000 & 0.789 & 0.788 ± 0.018 & 0.789 & 0.788 ± 0.018 & 0.999 & 0.999 ± 0.002 & 0.473 & 0.475 ± 0.017 & 0.472 & 0.475 ± 0.017 & 0.962 & 0.962 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.962 & 0.962 ± 0.014 \\
0.9937 & 1.000 & 1.000 ± 0.000 & 0.920 & 0.919 ± 0.010 & 0.920 & 0.919 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.780 & 0.779 ± 0.018 & 0.780 & 0.779 ± 0.018 & 0.998 & 0.998 ± 0.002 & 0.468 & 0.465 ± 0.016 & 0.467 & 0.464 ± 0.016 & 0.960 & 0.960 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.960 & 0.960 ± 0.013 \\
0.9938 & 1.000 & 1.000 ± 0.000 & 0.914 & 0.914 ± 0.009 & 0.914 & 0.914 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.771 & 0.770 ± 0.019 & 0.771 & 0.770 ± 0.019 & 0.998 & 0.999 ± 0.002 & 0.463 & 0.464 ± 0.018 & 0.462 & 0.463 ± 0.018 & 0.958 & 0.958 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.958 & 0.958 ± 0.014 \\
0.9939 & 1.000 & 1.000 ± 0.000 & 0.908 & 0.907 ± 0.009 & 0.908 & 0.907 ± 0.009 & 1.000 & 1.000 ± 0.000 & 0.761 & 0.758 ± 0.020 & 0.761 & 0.758 ± 0.020 & 0.998 & 0.998 ± 0.002 & 0.457 & 0.456 ± 0.017 & 0.456 & 0.455 ± 0.017 & 0.956 & 0.956 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.956 & 0.956 ± 0.013 \\
0.9940 & 1.000 & 1.000 ± 0.000 & 0.901 & 0.901 ± 0.010 & 0.901 & 0.901 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.751 & 0.751 ± 0.019 & 0.751 & 0.751 ± 0.019 & 0.998 & 0.998 ± 0.002 & 0.452 & 0.452 ± 0.016 & 0.451 & 0.451 ± 0.017 & 0.954 & 0.954 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.954 & 0.954 ± 0.012 \\
0.9941 & 1.000 & 1.000 ± 0.000 & 0.894 & 0.894 ± 0.011 & 0.894 & 0.894 ± 0.011 & 1.000 & 1.000 ± 0.000 & 0.741 & 0.743 ± 0.020 & 0.741 & 0.743 ± 0.020 & 0.998 & 0.998 ± 0.002 & 0.447 & 0.446 ± 0.017 & 0.446 & 0.445 ± 0.017 & 0.951 & 0.952 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.951 & 0.952 ± 0.015 \\
0.9942 & 1.000 & 1.000 ± 0.000 & 0.886 & 0.885 ± 0.010 & 0.886 & 0.885 ± 0.010 & 1.000 & 1.000 ± 0.000 & 0.730 & 0.729 ± 0.021 & 0.730 & 0.729 ± 0.021 & 0.997 & 0.997 ± 0.003 & 0.440 & 0.440 ± 0.016 & 0.439 & 0.438 ± 0.016 & 0.949 & 0.948 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.949 & 0.948 ± 0.014 \\
0.9943 & 1.000 & 1.000 ± 0.000 & 0.878 & 0.878 ± 0.012 & 0.878 & 0.878 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.720 & 0.720 ± 0.023 & 0.720 & 0.720 ± 0.023 & 0.997 & 0.997 ± 0.003 & 0.434 & 0.434 ± 0.017 & 0.433 & 0.433 ± 0.017 & 0.946 & 0.946 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.946 & 0.946 ± 0.014 \\
0.9944 & 1.000 & 1.000 ± 0.000 & 0.870 & 0.869 ± 0.014 & 0.870 & 0.869 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.709 & 0.708 ± 0.024 & 0.709 & 0.708 ± 0.024 & 0.997 & 0.997 ± 0.003 & 0.429 & 0.431 ± 0.017 & 0.428 & 0.430 ± 0.017 & 0.943 & 0.943 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.943 & 0.943 ± 0.015 \\
0.9945 & 1.000 & 1.000 ± 0.000 & 0.860 & 0.860 ± 0.012 & 0.860 & 0.860 ± 0.012 & 1.000 & 1.000 ± 0.000 & 0.697 & 0.697 ± 0.020 & 0.697 & 0.697 ± 0.020 & 0.996 & 0.996 ± 0.003 & 0.423 & 0.424 ± 0.016 & 0.422 & 0.423 ± 0.015 & 0.940 & 0.939 ± 0.019 & 1.000 & 1.000 ± 0.000 & 0.940 & 0.939 ± 0.019 \\
0.9946 & 1.000 & 1.000 ± 0.000 & 0.851 & 0.852 ± 0.013 & 0.851 & 0.852 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.686 & 0.687 ± 0.022 & 0.686 & 0.687 ± 0.022 & 0.996 & 0.996 ± 0.004 & 0.418 & 0.418 ± 0.019 & 0.416 & 0.416 ± 0.019 & 0.937 & 0.939 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.937 & 0.939 ± 0.017 \\
0.9947 & 1.000 & 1.000 ± 0.000 & 0.840 & 0.840 ± 0.013 & 0.840 & 0.840 ± 0.013 & 1.000 & 1.000 ± 0.000 & 0.674 & 0.673 ± 0.023 & 0.674 & 0.673 ± 0.023 & 0.996 & 0.996 ± 0.003 & 0.412 & 0.410 ± 0.017 & 0.410 & 0.408 ± 0.017 & 0.933 & 0.932 ± 0.019 & 1.000 & 1.000 ± 0.000 & 0.933 & 0.932 ± 0.019 \\
0.9948 & 1.000 & 1.000 ± 0.000 & 0.829 & 0.830 ± 0.014 & 0.829 & 0.830 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.662 & 0.662 ± 0.024 & 0.662 & 0.662 ± 0.024 & 0.995 & 0.996 ± 0.003 & 0.406 & 0.409 ± 0.018 & 0.404 & 0.407 ± 0.018 & 0.930 & 0.929 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.930 & 0.929 ± 0.020 \\
0.9949 & 1.000 & 1.000 ± 0.000 & 0.817 & 0.815 ± 0.014 & 0.817 & 0.815 ± 0.014 & 1.000 & 1.000 ± 0.000 & 0.649 & 0.648 ± 0.021 & 0.649 & 0.648 ± 0.021 & 0.995 & 0.995 ± 0.003 & 0.400 & 0.398 ± 0.018 & 0.398 & 0.396 ± 0.019 & 0.926 & 0.927 ± 0.019 & 1.000 & 1.000 ± 0.000 & 0.926 & 0.927 ± 0.019 \\
0.9950 & 1.000 & 1.000 ± 0.000 & 0.805 & 0.803 ± 0.016 & 0.805 & 0.803 ± 0.016 & 1.000 & 1.000 ± 0.000 & 0.636 & 0.633 ± 0.022 & 0.636 & 0.633 ± 0.022 & 0.994 & 0.994 ± 0.004 & 0.394 & 0.393 ± 0.016 & 0.392 & 0.390 ± 0.016 & 0.922 & 0.922 ± 0.021 & 1.000 & 1.000 ± 0.000 & 0.922 & 0.922 ± 0.021 \\
0.9951 & 1.000 & 1.000 ± 0.000 & 0.791 & 0.791 ± 0.015 & 0.791 & 0.791 ± 0.015 & 1.000 & 1.000 ± 0.000 & 0.622 & 0.622 ± 0.022 & 0.622 & 0.622 ± 0.022 & 0.993 & 0.993 ± 0.004 & 0.387 & 0.387 ± 0.017 & 0.385 & 0.385 ± 0.017 & 0.918 & 0.918 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.918 & 0.918 ± 0.020 \\
0.9952 & 1.000 & 1.000 ± 0.000 & 0.777 & 0.776 ± 0.017 & 0.777 & 0.776 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.609 & 0.610 ± 0.022 & 0.609 & 0.610 ± 0.022 & 0.993 & 0.993 ± 0.005 & 0.381 & 0.381 ± 0.016 & 0.378 & 0.379 ± 0.016 & 0.913 & 0.912 ± 0.021 & 1.000 & 1.000 ± 0.000 & 0.913 & 0.912 ± 0.021 \\
0.9953 & 1.000 & 1.000 ± 0.000 & 0.762 & 0.762 ± 0.018 & 0.762 & 0.762 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.595 & 0.597 ± 0.022 & 0.595 & 0.597 ± 0.022 & 0.992 & 0.992 ± 0.004 & 0.375 & 0.376 ± 0.019 & 0.372 & 0.374 ± 0.019 & 0.909 & 0.908 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.909 & 0.908 ± 0.020 \\
0.9954 & 1.000 & 1.000 ± 0.000 & 0.746 & 0.746 ± 0.018 & 0.746 & 0.746 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.581 & 0.582 ± 0.024 & 0.581 & 0.582 ± 0.024 & 0.991 & 0.992 ± 0.005 & 0.369 & 0.369 ± 0.016 & 0.365 & 0.366 ± 0.016 & 0.903 & 0.906 ± 0.021 & 1.000 & 1.000 ± 0.000 & 0.903 & 0.906 ± 0.021 \\
0.9955 & 1.000 & 1.000 ± 0.000 & 0.730 & 0.729 ± 0.017 & 0.730 & 0.729 ± 0.017 & 1.000 & 1.000 ± 0.000 & 0.567 & 0.567 ± 0.022 & 0.567 & 0.567 ± 0.022 & 0.990 & 0.990 ± 0.005 & 0.363 & 0.364 ± 0.017 & 0.359 & 0.360 ± 0.017 & 0.898 & 0.897 ± 0.024 & 1.000 & 1.000 ± 0.000 & 0.898 & 0.897 ± 0.024 \\
0.9956 & 1.000 & 1.000 ± 0.000 & 0.713 & 0.711 ± 0.018 & 0.713 & 0.711 ± 0.018 & 1.000 & 1.000 ± 0.000 & 0.552 & 0.552 ± 0.022 & 0.552 & 0.552 ± 0.022 & 0.989 & 0.989 ± 0.006 & 0.356 & 0.353 ± 0.017 & 0.352 & 0.349 ± 0.017 & 0.893 & 0.890 ± 0.024 & 1.000 & 1.000 ± 0.000 & 0.893 & 0.890 ± 0.024 \\
0.9957 & 1.000 & 1.000 ± 0.000 & 0.695 & 0.696 ± 0.020 & 0.695 & 0.696 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.538 & 0.537 ± 0.025 & 0.538 & 0.537 ± 0.025 & 0.988 & 0.988 ± 0.006 & 0.350 & 0.348 ± 0.017 & 0.346 & 0.343 ± 0.017 & 0.887 & 0.885 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.887 & 0.885 ± 0.023 \\
0.9958 & 1.000 & 1.000 ± 0.000 & 0.676 & 0.675 ± 0.022 & 0.676 & 0.675 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.523 & 0.521 ± 0.025 & 0.523 & 0.521 ± 0.025 & 0.987 & 0.985 ± 0.006 & 0.343 & 0.343 ± 0.018 & 0.339 & 0.338 ± 0.018 & 0.881 & 0.880 ± 0.029 & 1.000 & 1.000 ± 0.000 & 0.881 & 0.880 ± 0.029 \\
0.9959 & 1.000 & 1.000 ± 0.000 & 0.655 & 0.656 ± 0.019 & 0.655 & 0.656 ± 0.019 & 1.000 & 1.000 ± 0.000 & 0.506 & 0.507 ± 0.025 & 0.506 & 0.507 ± 0.025 & 0.985 & 0.985 ± 0.006 & 0.336 & 0.338 ± 0.018 & 0.331 & 0.332 ± 0.017 & 0.874 & 0.873 ± 0.025 & 1.000 & 1.000 ± 0.000 & 0.874 & 0.873 ± 0.025 \\
0.9960 & 1.000 & 1.000 ± 0.000 & 0.635 & 0.637 ± 0.023 & 0.635 & 0.637 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.491 & 0.491 ± 0.026 & 0.491 & 0.491 ± 0.026 & 0.983 & 0.983 ± 0.008 & 0.329 & 0.330 ± 0.017 & 0.324 & 0.325 ± 0.017 & 0.867 & 0.865 ± 0.029 & 1.000 & 1.000 ± 0.000 & 0.867 & 0.865 ± 0.029 \\
0.9961 & 1.000 & 1.000 ± 0.000 & 0.614 & 0.613 ± 0.020 & 0.614 & 0.613 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.475 & 0.473 ± 0.024 & 0.475 & 0.473 ± 0.024 & 0.982 & 0.981 ± 0.007 & 0.323 & 0.321 ± 0.017 & 0.317 & 0.315 ± 0.017 & 0.860 & 0.852 ± 0.029 & 1.000 & 1.000 ± 0.000 & 0.860 & 0.852 ± 0.029 \\
0.9962 & 1.000 & 1.000 ± 0.000 & 0.592 & 0.599 ± 0.020 & 0.592 & 0.599 ± 0.020 & 1.000 & 1.000 ± 0.000 & 0.460 & 0.466 ± 0.023 & 0.460 & 0.466 ± 0.023 & 0.980 & 0.980 ± 0.007 & 0.316 & 0.321 ± 0.017 & 0.309 & 0.315 ± 0.017 & 0.852 & 0.853 ± 0.025 & 1.000 & 1.000 ± 0.000 & 0.852 & 0.853 ± 0.025 \\
0.9963 & 1.000 & 1.000 ± 0.000 & 0.569 & 0.564 ± 0.023 & 0.569 & 0.564 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.444 & 0.439 ± 0.024 & 0.444 & 0.439 ± 0.024 & 0.977 & 0.977 ± 0.009 & 0.309 & 0.307 ± 0.017 & 0.302 & 0.300 ± 0.017 & 0.843 & 0.842 ± 0.027 & 1.000 & 1.000 ± 0.000 & 0.843 & 0.842 ± 0.027 \\
0.9964 & 1.000 & 1.000 ± 0.000 & 0.546 & 0.544 ± 0.022 & 0.546 & 0.544 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.428 & 0.426 ± 0.023 & 0.428 & 0.426 ± 0.023 & 0.975 & 0.975 ± 0.008 & 0.302 & 0.302 ± 0.016 & 0.295 & 0.294 ± 0.016 & 0.835 & 0.833 ± 0.029 & 1.000 & 1.000 ± 0.000 & 0.835 & 0.833 ± 0.029 \\
0.9965 & 1.000 & 1.000 ± 0.000 & 0.522 & 0.523 ± 0.023 & 0.522 & 0.523 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.411 & 0.411 ± 0.026 & 0.411 & 0.411 ± 0.026 & 0.972 & 0.972 ± 0.008 & 0.295 & 0.294 ± 0.018 & 0.287 & 0.286 ± 0.018 & 0.825 & 0.823 ± 0.032 & 1.000 & 1.000 ± 0.000 & 0.825 & 0.823 ± 0.032 \\
0.9966 & 1.000 & 1.000 ± 0.000 & 0.498 & 0.497 ± 0.026 & 0.498 & 0.497 ± 0.026 & 1.000 & 1.000 ± 0.000 & 0.395 & 0.395 ± 0.027 & 0.395 & 0.395 ± 0.027 & 0.969 & 0.968 ± 0.010 & 0.289 & 0.288 ± 0.017 & 0.280 & 0.279 ± 0.017 & 0.815 & 0.816 ± 0.036 & 1.000 & 1.000 ± 0.000 & 0.815 & 0.816 ± 0.036 \\
0.9967 & 1.000 & 1.000 ± 0.000 & 0.472 & 0.475 ± 0.023 & 0.472 & 0.475 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.378 & 0.381 ± 0.024 & 0.377 & 0.381 ± 0.024 & 0.966 & 0.966 ± 0.009 & 0.280 & 0.280 ± 0.019 & 0.271 & 0.271 ± 0.018 & 0.805 & 0.800 ± 0.036 & 1.000 & 1.000 ± 0.000 & 0.805 & 0.800 ± 0.036 \\
0.9968 & 1.000 & 1.000 ± 0.000 & 0.447 & 0.443 ± 0.022 & 0.447 & 0.443 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.361 & 0.357 ± 0.022 & 0.361 & 0.357 ± 0.022 & 0.962 & 0.963 ± 0.011 & 0.273 & 0.272 ± 0.017 & 0.263 & 0.262 ± 0.017 & 0.794 & 0.785 ± 0.036 & 1.000 & 1.000 ± 0.000 & 0.794 & 0.785 ± 0.036 \\
0.9969 & 1.000 & 1.000 ± 0.000 & 0.422 & 0.419 ± 0.023 & 0.422 & 0.419 ± 0.023 & 1.000 & 1.000 ± 0.000 & 0.344 & 0.342 ± 0.021 & 0.344 & 0.342 ± 0.021 & 0.958 & 0.959 ± 0.010 & 0.266 & 0.264 ± 0.017 & 0.255 & 0.253 ± 0.017 & 0.782 & 0.778 ± 0.035 & 1.000 & 1.000 ± 0.000 & 0.782 & 0.778 ± 0.035 \\
0.9970 & 1.000 & 1.000 ± 0.000 & 0.396 & 0.395 ± 0.020 & 0.396 & 0.395 ± 0.020 & 1.000 & 1.000 ± 0.001 & 0.328 & 0.328 ± 0.021 & 0.328 & 0.328 ± 0.021 & 0.954 & 0.953 ± 0.012 & 0.259 & 0.260 ± 0.017 & 0.247 & 0.248 ± 0.016 & 0.769 & 0.772 ± 0.038 & 1.000 & 1.000 ± 0.000 & 0.769 & 0.772 ± 0.038 \\
0.9971 & 1.000 & 1.000 ± 0.000 & 0.371 & 0.366 ± 0.024 & 0.371 & 0.366 ± 0.024 & 1.000 & 1.000 ± 0.000 & 0.312 & 0.308 ± 0.024 & 0.312 & 0.308 ± 0.024 & 0.949 & 0.949 ± 0.012 & 0.251 & 0.247 ± 0.017 & 0.238 & 0.234 ± 0.017 & 0.756 & 0.744 ± 0.038 & 1.000 & 1.000 ± 0.000 & 0.756 & 0.744 ± 0.038 \\
0.9972 & 1.000 & 1.000 ± 0.000 & 0.346 & 0.345 ± 0.022 & 0.346 & 0.345 ± 0.022 & 1.000 & 1.000 ± 0.000 & 0.295 & 0.296 ± 0.022 & 0.295 & 0.296 ± 0.022 & 0.943 & 0.943 ± 0.012 & 0.244 & 0.244 ± 0.015 & 0.230 & 0.230 ± 0.015 & 0.742 & 0.742 ± 0.037 & 1.000 & 1.000 ± 0.000 & 0.742 & 0.742 ± 0.037 \\
0.9973 & 1.000 & 1.000 ± 0.000 & 0.320 & 0.319 ± 0.026 & 0.320 & 0.319 ± 0.026 & 1.000 & 1.000 ± 0.001 & 0.279 & 0.279 ± 0.026 & 0.279 & 0.279 ± 0.026 & 0.937 & 0.939 ± 0.014 & 0.237 & 0.237 ± 0.018 & 0.222 & 0.223 ± 0.019 & 0.726 & 0.729 ± 0.045 & 1.000 & 1.000 ± 0.000 & 0.726 & 0.729 ± 0.045 \\
0.9974 & 1.000 & 1.000 ± 0.000 & 0.296 & 0.297 ± 0.022 & 0.296 & 0.297 ± 0.022 & 1.000 & 1.000 ± 0.001 & 0.263 & 0.265 ± 0.021 & 0.263 & 0.265 ± 0.021 & 0.930 & 0.930 ± 0.014 & 0.229 & 0.229 ± 0.016 & 0.213 & 0.213 ± 0.015 & 0.710 & 0.713 ± 0.049 & 1.000 & 1.000 ± 0.000 & 0.710 & 0.713 ± 0.049 \\
0.9975 & 1.000 & 1.000 ± 0.000 & 0.270 & 0.271 ± 0.024 & 0.270 & 0.271 ± 0.024 & 1.000 & 1.000 ± 0.001 & 0.245 & 0.247 ± 0.024 & 0.245 & 0.246 ± 0.024 & 0.923 & 0.924 ± 0.014 & 0.220 & 0.221 ± 0.018 & 0.203 & 0.204 ± 0.017 & 0.693 & 0.698 ± 0.040 & 1.000 & 1.000 ± 0.000 & 0.693 & 0.698 ± 0.040 \\
0.9976 & 1.000 & 1.000 ± 0.000 & 0.246 & 0.249 ± 0.023 & 0.246 & 0.249 ± 0.023 & 0.999 & 0.999 ± 0.001 & 0.230 & 0.232 ± 0.024 & 0.230 & 0.232 ± 0.024 & 0.914 & 0.916 ± 0.016 & 0.212 & 0.215 ± 0.019 & 0.194 & 0.197 ± 0.018 & 0.675 & 0.678 ± 0.048 & 1.000 & 1.000 ± 0.000 & 0.675 & 0.678 ± 0.048 \\
0.9977 & 1.000 & 1.000 ± 0.000 & 0.223 & 0.219 ± 0.018 & 0.223 & 0.219 ± 0.018 & 0.999 & 0.999 ± 0.001 & 0.214 & 0.210 ± 0.019 & 0.214 & 0.210 ± 0.019 & 0.905 & 0.905 ± 0.014 & 0.204 & 0.202 ± 0.015 & 0.185 & 0.183 ± 0.015 & 0.655 & 0.651 ± 0.051 & 1.000 & 1.000 ± 0.000 & 0.655 & 0.651 ± 0.051 \\
0.9978 & 1.000 & 1.000 ± 0.000 & 0.201 & 0.206 ± 0.019 & 0.201 & 0.206 ± 0.019 & 0.999 & 0.999 ± 0.001 & 0.199 & 0.203 ± 0.020 & 0.198 & 0.203 ± 0.020 & 0.895 & 0.898 ± 0.018 & 0.197 & 0.199 ± 0.017 & 0.176 & 0.179 ± 0.017 & 0.635 & 0.643 ± 0.043 & 1.000 & 1.000 ± 0.000 & 0.635 & 0.643 ± 0.043 \\
0.9979 & 1.000 & 1.000 ± 0.000 & 0.179 & 0.184 ± 0.018 & 0.179 & 0.184 ± 0.018 & 0.998 & 0.999 ± 0.001 & 0.184 & 0.188 ± 0.020 & 0.183 & 0.188 ± 0.020 & 0.883 & 0.887 ± 0.018 & 0.189 & 0.193 ± 0.017 & 0.167 & 0.172 ± 0.017 & 0.613 & 0.628 ± 0.046 & 1.000 & 1.000 ± 0.000 & 0.613 & 0.628 ± 0.046 \\
0.9980 & 1.000 & 1.000 ± 0.000 & 0.159 & 0.157 ± 0.017 & 0.159 & 0.157 ± 0.017 & 0.998 & 0.998 ± 0.002 & 0.169 & 0.167 ± 0.019 & 0.169 & 0.166 ± 0.019 & 0.871 & 0.871 ± 0.018 & 0.181 & 0.179 ± 0.017 & 0.157 & 0.156 ± 0.016 & 0.590 & 0.590 ± 0.047 & 1.000 & 1.000 ± 0.000 & 0.590 & 0.590 ± 0.047 \\
0.9981 & 1.000 & 1.000 ± 0.000 & 0.140 & 0.142 ± 0.016 & 0.140 & 0.142 ± 0.016 & 0.997 & 0.997 ± 0.002 & 0.155 & 0.156 ± 0.017 & 0.154 & 0.156 ± 0.017 & 0.857 & 0.858 ± 0.019 & 0.173 & 0.175 ± 0.016 & 0.148 & 0.150 ± 0.015 & 0.566 & 0.566 ± 0.053 & 1.000 & 1.000 ± 0.000 & 0.566 & 0.566 ± 0.053 \\
0.9982 & 1.000 & 1.000 ± 0.000 & 0.122 & 0.122 ± 0.013 & 0.122 & 0.122 ± 0.013 & 0.996 & 0.996 ± 0.003 & 0.141 & 0.142 ± 0.015 & 0.140 & 0.141 ± 0.015 & 0.841 & 0.843 ± 0.019 & 0.165 & 0.166 ± 0.015 & 0.138 & 0.140 ± 0.014 & 0.539 & 0.543 ± 0.051 & 1.000 & 1.000 ± 0.000 & 0.539 & 0.543 ± 0.051 \\
0.9983 & 1.000 & 1.000 ± 0.000 & 0.105 & 0.108 ± 0.015 & 0.105 & 0.108 ± 0.015 & 0.995 & 0.994 ± 0.003 & 0.127 & 0.131 ± 0.017 & 0.127 & 0.130 ± 0.017 & 0.823 & 0.826 ± 0.021 & 0.156 & 0.159 ± 0.016 & 0.129 & 0.133 ± 0.016 & 0.511 & 0.525 ± 0.048 & 1.000 & 1.000 ± 0.000 & 0.511 & 0.525 ± 0.048 \\
0.9984 & 1.000 & 1.000 ± 0.000 & 0.088 & 0.088 ± 0.013 & 0.088 & 0.088 ± 0.013 & 0.993 & 0.993 ± 0.004 & 0.113 & 0.113 ± 0.017 & 0.112 & 0.113 ± 0.017 & 0.803 & 0.801 ± 0.025 & 0.146 & 0.147 ± 0.017 & 0.118 & 0.118 ± 0.016 & 0.482 & 0.478 ± 0.064 & 1.000 & 1.000 ± 0.000 & 0.482 & 0.478 ± 0.064 \\
0.9985 & 1.000 & 1.000 ± 0.000 & 0.074 & 0.074 ± 0.012 & 0.074 & 0.074 ± 0.012 & 0.990 & 0.990 ± 0.005 & 0.101 & 0.099 ± 0.015 & 0.100 & 0.098 ± 0.015 & 0.782 & 0.781 ± 0.026 & 0.138 & 0.137 ± 0.015 & 0.108 & 0.107 ± 0.014 & 0.451 & 0.451 ± 0.056 & 1.000 & 1.000 ± 0.000 & 0.451 & 0.451 ± 0.056 \\
0.9986 & 1.000 & 1.000 ± 0.000 & 0.062 & 0.061 ± 0.010 & 0.062 & 0.061 ± 0.010 & 0.986 & 0.987 ± 0.006 & 0.089 & 0.089 ± 0.014 & 0.088 & 0.087 ± 0.014 & 0.757 & 0.755 ± 0.024 & 0.130 & 0.131 ± 0.016 & 0.098 & 0.097 ± 0.014 & 0.419 & 0.416 ± 0.053 & 1.000 & 1.000 ± 0.000 & 0.419 & 0.416 ± 0.053 \\
0.9987 & 1.000 & 1.000 ± 0.000 & 0.050 & 0.049 ± 0.010 & 0.050 & 0.049 ± 0.010 & 0.982 & 0.982 ± 0.006 & 0.077 & 0.075 ± 0.015 & 0.076 & 0.074 ± 0.015 & 0.729 & 0.728 ± 0.027 & 0.121 & 0.119 ± 0.017 & 0.088 & 0.085 ± 0.015 & 0.384 & 0.370 ± 0.059 & 1.000 & 1.000 ± 0.000 & 0.384 & 0.370 ± 0.059 \\
0.9988 & 1.000 & 1.000 ± 0.000 & 0.040 & 0.043 ± 0.010 & 0.040 & 0.043 ± 0.010 & 0.975 & 0.974 ± 0.008 & 0.067 & 0.070 ± 0.014 & 0.065 & 0.069 ± 0.014 & 0.698 & 0.702 ± 0.030 & 0.112 & 0.116 ± 0.017 & 0.078 & 0.083 ± 0.016 & 0.349 & 0.363 ± 0.063 & 1.000 & 1.000 ± 0.000 & 0.349 & 0.363 ± 0.063 \\
0.9989 & 1.000 & 1.000 ± 0.000 & 0.031 & 0.031 ± 0.008 & 0.031 & 0.031 ± 0.008 & 0.966 & 0.966 ± 0.009 & 0.057 & 0.056 ± 0.014 & 0.055 & 0.054 ± 0.014 & 0.663 & 0.667 ± 0.031 & 0.104 & 0.102 ± 0.017 & 0.069 & 0.068 ± 0.016 & 0.311 & 0.301 ± 0.064 & 1.000 & 1.000 ± 0.000 & 0.311 & 0.301 ± 0.064 \\
0.9990 & 1.000 & 1.000 ± 0.000 & 0.024 & 0.024 ± 0.007 & 0.024 & 0.024 ± 0.007 & 0.954 & 0.952 ± 0.011 & 0.047 & 0.047 ± 0.013 & 0.045 & 0.045 ± 0.013 & 0.623 & 0.621 ± 0.033 & 0.095 & 0.097 ± 0.020 & 0.059 & 0.060 ± 0.015 & 0.273 & 0.277 ± 0.060 & 1.000 & 1.000 ± 0.000 & 0.273 & 0.277 ± 0.060 \\
0.9991 & 1.000 & 1.000 ± 0.000 & 0.018 & 0.019 ± 0.007 & 0.018 & 0.019 ± 0.007 & 0.937 & 0.936 ± 0.013 & 0.039 & 0.040 ± 0.014 & 0.036 & 0.038 ± 0.014 & 0.578 & 0.574 ± 0.040 & 0.086 & 0.086 ± 0.019 & 0.050 & 0.051 ± 0.017 & 0.233 & 0.233 ± 0.073 & 1.000 & 1.000 ± 0.000 & 0.233 & 0.233 ± 0.073 \\
0.9992 & 1.000 & 1.000 ± 0.000 & 0.012 & 0.013 ± 0.005 & 0.012 & 0.013 ± 0.005 & 0.914 & 0.912 ± 0.013 & 0.030 & 0.032 ± 0.011 & 0.028 & 0.029 ± 0.011 & 0.527 & 0.525 ± 0.035 & 0.075 & 0.076 ± 0.018 & 0.040 & 0.041 ± 0.013 & 0.194 & 0.201 ± 0.062 & 1.000 & 1.000 ± 0.000 & 0.194 & 0.201 ± 0.062 \\
0.9993 & 1.000 & 1.000 ± 0.000 & 0.008 & 0.008 ± 0.004 & 0.008 & 0.008 ± 0.004 & 0.884 & 0.884 ± 0.018 & 0.023 & 0.022 ± 0.009 & 0.021 & 0.019 ± 0.008 & 0.469 & 0.472 ± 0.044 & 0.066 & 0.064 ± 0.017 & 0.031 & 0.030 ± 0.012 & 0.154 & 0.148 ± 0.058 & 1.000 & 1.000 ± 0.000 & 0.154 & 0.148 ± 0.058 \\
0.9994 & 1.000 & 1.000 ± 0.000 & 0.005 & 0.006 ± 0.003 & 0.005 & 0.006 ± 0.003 & 0.842 & 0.840 ± 0.023 & 0.017 & 0.019 ± 0.009 & 0.015 & 0.015 ± 0.008 & 0.403 & 0.404 ± 0.038 & 0.057 & 0.060 ± 0.018 & 0.023 & 0.024 ± 0.012 & 0.116 & 0.123 ± 0.063 & 1.000 & 1.000 ± 0.000 & 0.116 & 0.123 ± 0.063 \\
0.9995 & 1.000 & 1.000 ± 0.000 & 0.003 & 0.002 ± 0.002 & 0.003 & 0.002 ± 0.002 & 0.785 & 0.785 ± 0.026 & 0.012 & 0.011 ± 0.007 & 0.010 & 0.008 ± 0.006 & 0.331 & 0.330 ± 0.035 & 0.048 & 0.046 ± 0.016 & 0.016 & 0.013 ± 0.009 & 0.081 & 0.071 ± 0.048 & 1.000 & 1.000 ± 0.000 & 0.081 & 0.071 ± 0.048 \\
0.9996 & 1.000 & 1.000 ± 0.000 & 0.002 & 0.002 ± 0.001 & 0.002 & 0.002 ± 0.001 & 0.707 & 0.709 ± 0.034 & 0.008 & 0.008 ± 0.006 & 0.005 & 0.006 ± 0.005 & 0.251 & 0.250 ± 0.045 & 0.038 & 0.042 ± 0.018 & 0.010 & 0.010 ± 0.008 & 0.050 & 0.052 ± 0.044 & 1.000 & 1.000 ± 0.000 & 0.050 & 0.052 ± 0.044 \\
0.9997 & 1.000 & 1.000 ± 0.000 & 0.001 & 0.001 ± 0.001 & 0.001 & 0.001 ± 0.001 & 0.602 & 0.602 ± 0.039 & 0.004 & 0.005 ± 0.006 & 0.003 & 0.003 ± 0.004 & 0.169 & 0.172 ± 0.047 & 0.029 & 0.029 ± 0.017 & 0.005 & 0.005 ± 0.008 & 0.025 & 0.028 ± 0.041 & 1.000 & 1.000 ± 0.000 & 0.025 & 0.028 ± 0.041 \\
0.9998 & 1.000 & 1.000 ± 0.000 & 0.000 & 0.000 ± 0.001 & 0.000 & 0.000 ± 0.001 & 0.459 & 0.470 ± 0.054 & 0.002 & 0.002 ± 0.004 & 0.001 & 0.001 ± 0.002 & 0.089 & 0.093 ± 0.040 & 0.019 & 0.020 ± 0.020 & 0.002 & 0.001 ± 0.005 & 0.009 & 0.006 ± 0.024 & 1.000 & 1.000 ± 0.000 & 0.009 & 0.006 ± 0.024 \\
0.9999 & 1.000 & 1.000 ± 0.000 & 0.000 & 0.000 ± 0.001 & 0.000 & 0.000 ± 0.001 & 0.264 & 0.262 ± 0.064 & 0.000 & 0.001 ± 0.005 & 0.000 & 0.000 ± 0.004 & 0.026 & 0.028 ± 0.032 & 0.010 & 0.009 ± 0.018 & 0.000 & 0.001 ± 0.008 & 0.001 & 0.004 ± 0.040 & 1.000 & 1.000 ± 0.000 & 0.001 & 0.004 ± 0.040 \\
\bottomrule
\end{tabular}

